Effects of Multi-Parton Interactions in Jet Quenching in Heavy-Ion Collisions

We perform the first systematic study of the effects of multi-parton interactions (MPI's) in the context of jet quenching in heavy-ion collisions with the jet quenching model JEWEL. We use the simple MPI model of PYTHIA 6, on which JEWEL is based. We find negligible effects on all observables except jet-hadron and Z-hadron correlations, which show a moderate enhancement at large distances. More detailed analysis at parton level reveals that, in heavy-ion collisions, the MPI contribution to jets is suppressed by quenching effects.

==> Images/pbpb/ALICE_d02-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$M_\text{ch jet}\ [\text{GeV}]$
YLabel=$\frac{1}{N_\text{jet}} \frac{\mathrm{d}N}{\mathrm{d}M_\text{ch jet}}\ [\text{GeV}^{-1}]$
Title=Pb+Pb JEWEL+PYTHIA ($0-10\%$)
NormalizeToIntegral=1
DrawOnly=/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
#LegendOnly=/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
RatioPlot=1
RatioPlotReference=/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
CustomLegend=$|\eta| < 0.5$\\$80\,\mathrm{GeV} < p_\perp^\text{ch jet} < 100\,\mathrm{GeV}$ 
LegendXPos=0.45
LegendYPos=0.95
YLabelSep=6
YMin=-0.005
YMax=0.13
RatioPlotYMin=0.3
RatioPlotYMax=2.39
# END PLOT

# BEGIN HISTO1D /ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
ConnectBins=0
ErrorBars=1
Path=/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
PolyMarker=*
Title=ALICE data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.359830e-03	7.934830e-04	7.934830e-04
2.000000e+00	4.000000e+00	3.265260e-02	3.863630e-03	3.863630e-03
4.000000e+00	6.000000e+00	8.170510e-02	6.688520e-03	6.688520e-03
6.000000e+00	8.000000e+00	1.142880e-01	8.765130e-03	8.765130e-03
8.000000e+00	1.000000e+01	9.762640e-02	6.271090e-03	6.271090e-03
1.000000e+01	1.200000e+01	6.621720e-02	3.868830e-03	3.868830e-03
1.200000e+01	1.400000e+01	4.486070e-02	3.064840e-03	3.064840e-03
1.400000e+01	1.600000e+01	2.358060e-02	1.847140e-03	1.847140e-03
1.600000e+01	1.800000e+01	1.451600e-02	1.717860e-03	1.717860e-03
1.800000e+01	2.000000e+01	9.825020e-03	1.861690e-03	1.861690e-03
2.000000e+01	2.200000e+01	7.520780e-03	2.315770e-03	2.315770e-03
2.200000e+01	2.400000e+01	1.568950e-03	4.567960e-04	4.567960e-04
2.400000e+01	2.600000e+01	3.940780e-04	1.718860e-04	1.718860e-04
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
ScaledBy=6.09153683964178083e+05
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.910444e-03	1.034320e-03	1.034320e-03
2.000000e+00	4.000000e+00	2.724579e-02	3.097059e-03	3.097059e-03
4.000000e+00	6.000000e+00	7.690270e-02	6.263414e-03	6.263414e-03
6.000000e+00	8.000000e+00	1.030901e-01	6.786315e-03	6.786315e-03
8.000000e+00	1.000000e+01	9.174850e-02	4.216083e-03	4.216083e-03
1.000000e+01	1.200000e+01	8.057855e-02	4.240568e-03	4.240568e-03
1.200000e+01	1.400000e+01	4.900029e-02	2.508609e-03	2.508609e-03
1.400000e+01	1.600000e+01	3.057696e-02	1.597235e-03	1.597235e-03
1.600000e+01	1.800000e+01	2.169187e-02	3.273140e-03	3.273140e-03
1.800000e+01	2.000000e+01	9.970915e-03	9.558367e-04	9.558367e-04
2.000000e+01	2.200000e+01	4.005933e-03	4.711658e-04	4.711658e-04
2.200000e+01	2.400000e+01	1.380928e-03	3.792304e-04	3.792304e-04
2.400000e+01	2.600000e+01	6.523510e-04	1.987902e-04	1.987902e-04
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
ScaledBy=5.99192214108762913e+05
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	3.137552e-03	9.091178e-04	9.091178e-04
2.000000e+00	4.000000e+00	2.557714e-02	3.053394e-03	3.053394e-03
4.000000e+00	6.000000e+00	7.313515e-02	5.872065e-03	5.872065e-03
6.000000e+00	8.000000e+00	1.004472e-01	5.049730e-03	5.049730e-03
8.000000e+00	1.000000e+01	1.015763e-01	8.837403e-03	8.837403e-03
1.000000e+01	1.200000e+01	7.688850e-02	4.399399e-03	4.399399e-03
1.200000e+01	1.400000e+01	5.511195e-02	3.838554e-03	3.838554e-03
1.400000e+01	1.600000e+01	2.921074e-02	1.710335e-03	1.710335e-03
1.600000e+01	1.800000e+01	1.699350e-02	1.084467e-03	1.084467e-03
1.800000e+01	2.000000e+01	1.124296e-02	1.995319e-03	1.995319e-03
2.000000e+01	2.200000e+01	4.511177e-03	6.586327e-04	6.586327e-04
2.200000e+01	2.400000e+01	1.682700e-03	4.218258e-04	4.218258e-04
2.400000e+01	2.600000e+01	3.634514e-04	9.688736e-05	9.688736e-05
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_ALICE/ALICE-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/ALICE_2017_I1512107_CONSTSUB/d02-x01-y01
ScaledBy=6.08121561323656118e+05
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.714416e-03	9.720757e-04	9.720757e-04
2.000000e+00	4.000000e+00	3.211563e-02	5.010342e-03	5.010342e-03
4.000000e+00	6.000000e+00	6.817780e-02	5.380688e-03	5.380688e-03
6.000000e+00	8.000000e+00	9.632465e-02	5.232440e-03	5.232440e-03
8.000000e+00	1.000000e+01	1.060182e-01	6.263364e-03	6.263364e-03
1.000000e+01	1.200000e+01	7.632335e-02	4.216226e-03	4.216226e-03
1.200000e+01	1.400000e+01	5.120025e-02	2.728883e-03	2.728883e-03
1.400000e+01	1.600000e+01	3.447620e-02	2.393986e-03	2.393986e-03
1.600000e+01	1.800000e+01	1.826352e-02	1.943572e-03	1.943572e-03
1.800000e+01	2.000000e+01	8.550865e-03	9.705283e-04	9.705283e-04
2.000000e+01	2.200000e+01	3.878017e-03	4.159712e-04	4.159712e-04
2.200000e+01	2.400000e+01	1.432586e-03	2.396926e-04	2.396926e-04
2.400000e+01	2.600000e+01	3.963375e-04	1.678138e-04	1.678138e-04
# END HISTO1D



==> Images/pbpb/ATLAS_2018_d19-x01-y01.dat <==
# BEGIN PLOT
Legend=1
Title=Pb+Pb JEWEL+PYTHIA ($0-10\%$)
XLabel=$p_\perp\ [\text{GeV}]$
YLabel=$R_{AA}$
DrawOnly=/ATLAS_2018_I1673184/d19-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_F_13xx_over_23xx.yoda/ATLAS_2018_I1673184/d19-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_T_14xx_over_24xx.yoda/ATLAS_2018_I1673184/d19-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_T_FSR_T_15xx_over_25xx.yoda/ATLAS_2018_I1673184/d19-x01-y01
LegendOnly=/ATLAS_2018_I1673184/d19-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_F_13xx_over_23xx.yoda/ATLAS_2018_I1673184/d19-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_T_14xx_over_24xx.yoda/ATLAS_2018_I1673184/d19-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_T_FSR_T_15xx_over_25xx.yoda/ATLAS_2018_I1673184/d19-x01-y01
RatioPlot=1
RatioPlotReference=/ATLAS_2018_I1673184/d19-x01-y01
CustomLegend=$|\eta| < 2.8$
LegendXPos=0.45
LegendYPos=0.45
YLabelSep=6
XMax=630
YMin=0.38
YMax=0.65
RatioPlotYMin=0.85
RatioPlotYMax=1.15
# END PLOT

# BEGIN HISTO1D /ATLAS_2018_I1673184/d19-x01-y01
ConnectBins=0
ErrorBars=1
Path=/ATLAS_2018_I1673184/d19-x01-y01
PolyMarker=*
Title=ATLAS data
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.120000e+02	4.381000e-01	1.679613e-02	1.714235e-02
1.120000e+02	1.250000e+02	4.633000e-01	1.733522e-02	1.740402e-02
1.250000e+02	1.410000e+02	4.847000e-01	1.784124e-02	1.763576e-02
1.410000e+02	1.580000e+02	5.023000e-01	1.797081e-02	1.777020e-02
1.580000e+02	1.770000e+02	5.151000e-01	1.779522e-02	1.779522e-02
1.770000e+02	1.990000e+02	5.350000e-01	1.832184e-02	1.832184e-02
1.990000e+02	2.230000e+02	5.570000e-01	2.043747e-02	2.043747e-02
2.230000e+02	2.510000e+02	5.720000e-01	2.169539e-02	2.169539e-02
2.510000e+02	2.810000e+02	5.610000e-01	2.242075e-02	2.242075e-02
2.810000e+02	3.160000e+02	5.630000e-01	2.378424e-02	2.378424e-02
3.160000e+02	3.540000e+02	5.890000e-01	2.845505e-02	2.845505e-02
3.540000e+02	3.980000e+02	5.890000e-01	3.459321e-02	3.459321e-02
3.980000e+02	5.010000e+02	5.930000e-01	3.759907e-02	3.759907e-02
5.010000e+02	6.300000e+02	5.600000e-01	6.461958e-02	6.461958e-02
6.300000e+02	9.990000e+02	6.200000e-01	1.617890e-01	1.617890e-01
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_F_13xx_over_23xx.yoda/ATLAS_2018_I1673184/d19-x01-y01
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.0076807674757987075, dn: 0.0076807674757987075}}, 1: {"": {up: 0.0075855171348448436, dn: 0.0075855171348448436}}, 2: {"": {up: 0.0071915016362431548, dn: 0.0071915016362431548}}, 3: {"": {up: 0.0082039524390392637, dn: 0.0082039524390392637}}, 4: {"": {up: 0.0085911399979992746, dn: 0.0085911399979992746}}, 5: {"": {up: 0.0088059487446905706, dn: 0.0088059487446905706}}, 6: {"": {up: 0.0093735340313707196, dn: 0.0093735340313707196}}, 7: {"": {up: 0.0094553881332966414, dn: 0.0094553881332966414}}, 8: {"": {up: 0.010439720177976976, dn: 0.010439720177976976}}, 9: {"": {up: 0.012020400123958833, dn: 0.012020400123958833}}, 10: {"": {up: 0.012649773284627366, dn: 0.012649773284627366}}, 11: {"": {up: 0.012921689993153858, dn: 0.012921689993153858}}, 12: {"": {up: 0.012102073341284755, dn: 0.012102073341284755}}, 13: {"": {up: 0.017256259651628938, dn: 0.017256259651628938}}, 14: {"": {up: 0.022084657658588087, dn: 0.022084657658588087}}}
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_F_13xx_over_23xx.yoda/ATLAS_2018_I1673184/d19-x01-y01
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.120000e+02	4.183583e-01	7.680767e-03	7.680767e-03
1.120000e+02	1.250000e+02	4.206281e-01	7.585517e-03	7.585517e-03
1.250000e+02	1.410000e+02	4.365974e-01	7.191502e-03	7.191502e-03
1.410000e+02	1.580000e+02	4.578979e-01	8.203952e-03	8.203952e-03
1.580000e+02	1.770000e+02	4.782264e-01	8.591140e-03	8.591140e-03
1.770000e+02	1.990000e+02	4.929072e-01	8.805949e-03	8.805949e-03
1.990000e+02	2.230000e+02	5.014052e-01	9.373534e-03	9.373534e-03
2.230000e+02	2.510000e+02	5.096945e-01	9.455388e-03	9.455388e-03
2.510000e+02	2.810000e+02	5.189858e-01	1.043972e-02	1.043972e-02
2.810000e+02	3.160000e+02	5.442688e-01	1.202040e-02	1.202040e-02
3.160000e+02	3.540000e+02	5.688759e-01	1.264977e-02	1.264977e-02
3.540000e+02	3.980000e+02	5.624472e-01	1.292169e-02	1.292169e-02
3.980000e+02	5.010000e+02	5.947939e-01	1.210207e-02	1.210207e-02
5.010000e+02	6.300000e+02	6.094832e-01	1.725626e-02	1.725626e-02
6.300000e+02	9.990000e+02	4.767142e-01	2.208466e-02	2.208466e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_T_14xx_over_24xx.yoda/ATLAS_2018_I1673184/d19-x01-y01
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.0079341059040786196, dn: 0.0079341059040786196}}, 1: {"": {up: 0.0078905076418234413, dn: 0.0078905076418234413}}, 2: {"": {up: 0.0076149261890788439, dn: 0.0076149261890788439}}, 3: {"": {up: 0.0078531138494723346, dn: 0.0078531138494723346}}, 4: {"": {up: 0.0083082906500824855, dn: 0.0083082906500824855}}, 5: {"": {up: 0.0082062821404170101, dn: 0.0082062821404170101}}, 6: {"": {up: 0.0096812440906645838, dn: 0.0096812440906645838}}, 7: {"": {up: 0.0097518971558631651, dn: 0.0097518971558631651}}, 8: {"": {up: 0.011598140843161332, dn: 0.011598140843161332}}, 9: {"": {up: 0.013022426138224054, dn: 0.013022426138224054}}, 10: {"": {up: 0.011938846410178536, dn: 0.011938846410178536}}, 11: {"": {up: 0.013459997800494077, dn: 0.013459997800494077}}, 12: {"": {up: 0.010880047890631069, dn: 0.010880047890631069}}, 13: {"": {up: 0.016768181488181842, dn: 0.016768181488181842}}, 14: {"": {up: 0.024966656068858867, dn: 0.024966656068858867}}}
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_T_14xx_over_24xx.yoda/ATLAS_2018_I1673184/d19-x01-y01
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.120000e+02	4.199817e-01	7.934106e-03	7.934106e-03
1.120000e+02	1.250000e+02	4.335353e-01	7.890508e-03	7.890508e-03
1.250000e+02	1.410000e+02	4.312219e-01	7.614926e-03	7.614926e-03
1.410000e+02	1.580000e+02	4.579813e-01	7.853114e-03	7.853114e-03
1.580000e+02	1.770000e+02	4.683120e-01	8.308291e-03	8.308291e-03
1.770000e+02	1.990000e+02	4.756796e-01	8.206282e-03	8.206282e-03
1.990000e+02	2.230000e+02	4.995843e-01	9.681244e-03	9.681244e-03
2.230000e+02	2.510000e+02	5.097116e-01	9.751897e-03	9.751897e-03
2.510000e+02	2.810000e+02	5.173441e-01	1.159814e-02	1.159814e-02
2.810000e+02	3.160000e+02	5.645924e-01	1.302243e-02	1.302243e-02
3.160000e+02	3.540000e+02	5.301964e-01	1.193885e-02	1.193885e-02
3.540000e+02	3.980000e+02	5.724044e-01	1.346000e-02	1.346000e-02
3.980000e+02	5.010000e+02	5.829384e-01	1.088005e-02	1.088005e-02
5.010000e+02	6.300000e+02	6.208623e-01	1.676818e-02	1.676818e-02
6.300000e+02	9.990000e+02	5.452437e-01	2.496666e-02	2.496666e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_T_FSR_T_15xx_over_25xx.yoda/ATLAS_2018_I1673184/d19-x01-y01
ErrorBars=1
ErrorBreakdown={0: {"": {up: 0.0072510945482043825, dn: 0.0072510945482043825}}, 1: {"": {up: 0.0074991535030120762, dn: 0.0074991535030120762}}, 2: {"": {up: 0.0075685342981589724, dn: 0.0075685342981589724}}, 3: {"": {up: 0.00843247298834034, dn: 0.00843247298834034}}, 4: {"": {up: 0.0077152081568757722, dn: 0.0077152081568757722}}, 5: {"": {up: 0.00895797991564274, dn: 0.00895797991564274}}, 6: {"": {up: 0.0091066210541275918, dn: 0.0091066210541275918}}, 7: {"": {up: 0.0097600685467204018, dn: 0.0097600685467204018}}, 8: {"": {up: 0.010367258671980623, dn: 0.010367258671980623}}, 9: {"": {up: 0.011957732057496196, dn: 0.011957732057496196}}, 10: {"": {up: 0.01302017146858685, dn: 0.01302017146858685}}, 11: {"": {up: 0.012552094531135906, dn: 0.012552094531135906}}, 12: {"": {up: 0.011934156664434358, dn: 0.011934156664434358}}, 13: {"": {up: 0.017962275498919843, dn: 0.017962275498919843}}, 14: {"": {up: 0.023540541291683665, dn: 0.023540541291683665}}}
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/yoda_divide/divide-ATLAS_2018-MPI_T_FSR_T_15xx_over_25xx.yoda/ATLAS_2018_I1673184/d19-x01-y01
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.120000e+02	4.021144e-01	7.251095e-03	7.251095e-03
1.120000e+02	1.250000e+02	4.268236e-01	7.499154e-03	7.499154e-03
1.250000e+02	1.410000e+02	4.419796e-01	7.568534e-03	7.568534e-03
1.410000e+02	1.580000e+02	4.562561e-01	8.432473e-03	8.432473e-03
1.580000e+02	1.770000e+02	4.598756e-01	7.715208e-03	7.715208e-03
1.770000e+02	1.990000e+02	4.870429e-01	8.957980e-03	8.957980e-03
1.990000e+02	2.230000e+02	5.035622e-01	9.106621e-03	9.106621e-03
2.230000e+02	2.510000e+02	5.213471e-01	9.760069e-03	9.760069e-03
2.510000e+02	2.810000e+02	5.287151e-01	1.036726e-02	1.036726e-02
2.810000e+02	3.160000e+02	5.576776e-01	1.195773e-02	1.195773e-02
3.160000e+02	3.540000e+02	5.558701e-01	1.302017e-02	1.302017e-02
3.540000e+02	3.980000e+02	5.642702e-01	1.255209e-02	1.255209e-02
3.980000e+02	5.010000e+02	6.027413e-01	1.193416e-02	1.193416e-02
5.010000e+02	6.300000e+02	6.044792e-01	1.796228e-02	1.796228e-02
6.300000e+02	9.990000e+02	5.010666e-01	2.354054e-02	2.354054e-02
# END HISTO1D



==> Images/pbpb/ATLAS_d01-x01-y02.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=Pb+Pb JEWEL+PYTHIA ($0-10\%$)
XLabel=$p_\perp^\text{ch}\ [\text{GeV}]$
YLabel=$D(p_\perp^\text{ch})$
LogX=1
DrawOnly=/ATLAS_2017_I1511869_ANDY/d01-x01-y02 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02
#LegendOnly=/ATLAS_2017_I1511869_ANDY/d01-x01-y02 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02 //home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02
RatioPlot=1
RatioPlotReference=/ATLAS_2017_I1511869_ANDY/d01-x01-y02
CustomLegend=$|\eta| < 2.1$\\$100\,\text{GeV} < p_\perp < 398\,\text{GeV}$
LegendXPos=0.05
LegendYPos=0.5
YLabelSep=6
RatioPlotYMin=0.8
RatioPlotYMax=1.4
# END PLOT

# BEGIN HISTO1D /ATLAS_2017_I1511869_ANDY/d01-x01-y02
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2017_I1511869_ANDY/d01-x01-y02
PolyMarker=*
Title=ATLAS data
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.600000e+00	2.880000e+00	1.341641e-01	1.341641e-01
1.600000e+00	2.500000e+00	1.880000e+00	8.316850e-02	7.186793e-02
2.500000e+00	4.000000e+00	9.880000e-01	4.100000e-02	2.941088e-02
4.000000e+00	6.300000e+00	5.210000e-01	2.236068e-02	1.552417e-02
6.300000e+00	1.000000e+01	2.698000e-01	9.580188e-03	5.961543e-03
1.000000e+01	1.600000e+01	1.411000e-01	4.301163e-03	4.016217e-03
1.600000e+01	2.500000e+01	6.500000e-02	2.213594e-03	2.213594e-03
2.500000e+01	4.000000e+01	2.482000e-02	1.043552e-03	8.285530e-04
4.000000e+01	6.300000e+01	7.340000e-03	4.085340e-04	3.992493e-04
6.300000e+01	1.000000e+02	1.310000e-03	1.208305e-04	1.486607e-04
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02
ScaledBy=6.65969426514578809e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.600000e+00	3.880310e+00	1.877211e-02	1.877211e-02
1.600000e+00	2.500000e+00	2.091318e+00	1.176153e-02	1.176153e-02
2.500000e+00	4.000000e+00	1.087563e+00	6.668433e-03	6.668433e-03
4.000000e+00	6.300000e+00	5.644404e-01	4.007426e-03	4.007426e-03
6.300000e+00	1.000000e+01	2.860535e-01	2.341650e-03	2.341650e-03
1.000000e+01	1.600000e+01	1.341707e-01	1.088109e-03	1.088109e-03
1.600000e+01	2.500000e+01	5.849670e-02	5.915015e-04	5.915015e-04
2.500000e+01	4.000000e+01	2.206228e-02	2.770671e-04	2.770671e-04
4.000000e+01	6.300000e+01	6.779461e-03	1.041266e-04	1.041266e-04
6.300000e+01	1.000000e+02	1.418468e-03	3.031566e-05	3.031566e-05
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02
ScaledBy=6.45815896195612368e+04
Title=Mpi + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.600000e+00	3.910995e+00	1.910782e-02	1.910782e-02
1.600000e+00	2.500000e+00	2.088721e+00	1.223552e-02	1.223552e-02
2.500000e+00	4.000000e+00	1.086000e+00	6.996599e-03	6.996599e-03
4.000000e+00	6.300000e+00	5.606074e-01	4.099007e-03	4.099007e-03
6.300000e+00	1.000000e+01	2.853300e-01	2.344630e-03	2.344630e-03
1.000000e+01	1.600000e+01	1.308222e-01	1.174222e-03	1.174222e-03
1.600000e+01	2.500000e+01	5.902311e-02	6.973438e-04	6.973438e-04
2.500000e+01	4.000000e+01	2.288176e-02	3.414015e-04	3.414015e-04
4.000000e+01	6.300000e+01	6.906722e-03	1.364258e-04	1.364258e-04
6.300000e+01	1.000000e+02	1.415545e-03	3.120159e-05	3.120159e-05
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_ATLAS/ATLAS-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y02
ScaledBy=6.54820113322692341e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.600000e+00	3.952655e+00	1.903023e-02	1.903023e-02
1.600000e+00	2.500000e+00	2.068256e+00	1.188546e-02	1.188546e-02
2.500000e+00	4.000000e+00	1.090246e+00	7.859211e-03	7.859211e-03
4.000000e+00	6.300000e+00	5.673857e-01	4.282589e-03	4.282589e-03
6.300000e+00	1.000000e+01	2.834341e-01	2.344096e-03	2.344096e-03
1.000000e+01	1.600000e+01	1.359526e-01	1.387096e-03	1.387096e-03
1.600000e+01	2.500000e+01	5.922257e-02	7.542293e-04	7.542293e-04
2.500000e+01	4.000000e+01	2.207277e-02	2.573097e-04	2.573097e-04
4.000000e+01	6.300000e+01	6.793043e-03	1.142701e-04	1.142701e-04
6.300000e+01	1.000000e+02	1.464459e-03	3.746359e-05	3.746359e-05
# END HISTO1D



==> Images/pbpb/CMS_2018_d05-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=Pb+Pb JEWEL+PYTHIA ($0-10\%$)
XLabel=$\Delta r$
YLabel=$Y(\Delta r)$
DrawOnly=/CMS_2018_I1658057_CONSTSUB/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
LegendOnly=/CMS_2018_I1658057_CONSTSUB/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
RatioPlot=1
RatioPlotReference=/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
CustomLegend=$|\eta_\text{jet}| < 1.6$; $|\eta_\text{trk}| < 2.4$; $p_\perp > 120\,\text{GeV}$\\$0.7\,\text{GeV} < p_\perp^\text{trk} < 20\,\text{GeV}$
LegendXPos=0.27
LegendYPos=0.95
YLabelSep=6
RatioPlotYMin=0.6
RatioPlotYMax=2.59
# END PLOT

# BEGIN HISTO1D /CMS_2018_I1658057_CONSTSUB/d05-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
PolyMarker=*
Title=CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.800000e+01	4.606517e-01	4.606517e-01
5.000000e-02	1.000000e-01	3.053000e+01	8.955445e-01	8.955445e-01
1.000000e-01	1.500000e-01	3.004000e+01	1.074244e+00	1.074244e+00
1.500000e-01	2.000000e-01	2.812000e+01	1.101454e+00	1.101454e+00
2.000000e-01	2.500000e-01	2.751000e+01	1.230650e+00	1.230650e+00
2.500000e-01	3.000000e-01	2.615000e+01	1.312288e+00	1.312288e+00
3.000000e-01	3.500000e-01	2.530000e+01	1.360037e+00	1.360037e+00
3.500000e-01	4.000000e-01	2.176000e+01	1.375936e+00	1.375936e+00
4.000000e-01	4.500000e-01	1.805000e+01	1.293213e+00	1.293213e+00
4.500000e-01	5.000000e-01	1.553000e+01	1.330601e+00	1.330601e+00
5.000000e-01	6.000000e-01	1.366000e+01	1.207394e+00	1.207394e+00
6.000000e-01	7.000000e-01	1.204000e+01	1.248079e+00	1.248079e+00
7.000000e-01	8.000000e-01	1.061000e+01	1.282225e+00	1.282225e+00
8.000000e-01	1.000000e+00	7.570000e+00	1.203536e+00	1.203536e+00
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_F_13xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
ScaledBy=1.24926543827262460e+05
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.211536e+01	2.867616e-01	2.867616e-01
5.000000e-02	1.000000e-01	4.577648e+01	2.624127e-01	2.624127e-01
1.000000e-01	1.500000e-01	3.600160e+01	2.335602e-01	2.335602e-01
1.500000e-01	2.000000e-01	3.038442e+01	2.109402e-01	2.109402e-01
2.000000e-01	2.500000e-01	2.608932e+01	1.704951e-01	1.704951e-01
2.500000e-01	3.000000e-01	2.302066e+01	1.580616e-01	1.580616e-01
3.000000e-01	3.500000e-01	2.025070e+01	1.365847e-01	1.365847e-01
3.500000e-01	4.000000e-01	1.709660e+01	1.288536e-01	1.288536e-01
4.000000e-01	4.500000e-01	1.581721e+01	1.211375e-01	1.211375e-01
4.500000e-01	5.000000e-01	1.496362e+01	1.129563e-01	1.129563e-01
5.000000e-01	6.000000e-01	1.362712e+01	7.872201e-02	7.872201e-02
6.000000e-01	7.000000e-01	1.212769e+01	7.640698e-02	7.640698e-02
7.000000e-01	8.000000e-01	1.111234e+01	8.010741e-02	8.010741e-02
8.000000e-01	1.000000e+00	9.799200e+00	4.802765e-02	4.802765e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_T_14xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
ScaledBy=1.21007238638696566e+05
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.197678e+01	2.515681e-01	2.515681e-01
5.000000e-02	1.000000e-01	4.606308e+01	2.845401e-01	2.845401e-01
1.000000e-01	1.500000e-01	3.613066e+01	2.308812e-01	2.308812e-01
1.500000e-01	2.000000e-01	3.048402e+01	2.237237e-01	2.237237e-01
2.000000e-01	2.500000e-01	2.628906e+01	2.095616e-01	2.095616e-01
2.500000e-01	3.000000e-01	2.314094e+01	1.736535e-01	1.736535e-01
3.000000e-01	3.500000e-01	2.063374e+01	1.659377e-01	1.659377e-01
3.500000e-01	4.000000e-01	1.746743e+01	1.634663e-01	1.634663e-01
4.000000e-01	4.500000e-01	1.582929e+01	1.362948e-01	1.362948e-01
4.500000e-01	5.000000e-01	1.543217e+01	1.429128e-01	1.429128e-01
5.000000e-01	6.000000e-01	1.405065e+01	8.998644e-02	8.998644e-02
6.000000e-01	7.000000e-01	1.260508e+01	7.960200e-02	7.960200e-02
7.000000e-01	8.000000e-01	1.175527e+01	8.155569e-02	8.155569e-02
8.000000e-01	1.000000e+00	1.055068e+01	5.268624e-02	5.268624e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2018/CMS_2018-jewel-pbpb-CENTRMAX_10-MPI_T_FSR_T_15xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y01
ScaledBy=1.24856489532771055e+05
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.227924e+01	3.066272e-01	3.066272e-01
5.000000e-02	1.000000e-01	4.632292e+01	2.956883e-01	2.956883e-01
1.000000e-01	1.500000e-01	3.645666e+01	2.522361e-01	2.522361e-01
1.500000e-01	2.000000e-01	3.023472e+01	1.987658e-01	1.987658e-01
2.000000e-01	2.500000e-01	2.615276e+01	2.415663e-01	2.415663e-01
2.500000e-01	3.000000e-01	2.302686e+01	1.760918e-01	1.760918e-01
3.000000e-01	3.500000e-01	2.059112e+01	1.389932e-01	1.389932e-01
3.500000e-01	4.000000e-01	1.725888e+01	1.218210e-01	1.218210e-01
4.000000e-01	4.500000e-01	1.607255e+01	1.217805e-01	1.217805e-01
4.500000e-01	5.000000e-01	1.539348e+01	1.105175e-01	1.105175e-01
5.000000e-01	6.000000e-01	1.413208e+01	7.798568e-02	7.798568e-02
6.000000e-01	7.000000e-01	1.297579e+01	1.045785e-01	1.045785e-01
7.000000e-01	8.000000e-01	1.195887e+01	1.056005e-01	1.056005e-01
8.000000e-01	1.000000e+00	1.089534e+01	5.236210e-02	5.236210e-02
# END HISTO1D



==> Images/pbpb/CMS_2021_d05-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=1
XLabel=$\Delta\phi_\text{trk,Z}\ [\text{rad}]$
YLabel=$\frac{1}{N_\text{Z}}\ \frac{\mathrm{d}N_\text{trk,Z}}{\mathrm{d}\Delta\phi_\text{trk,Z}}\ [1/\mathrm{rad}]$
Title=Pb+Pb JEWEL+PYTHIA ($0-30\%$)
DrawOnly=/CMS_2021_I1850859/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_F_10xx.yoda/CMS_2021_I1850859/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_11xx.yoda/CMS_2021_I1850859/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_FSR_T_12xx.yoda/CMS_2021_I1850859/d05-x01-y01
LegendOnly=/CMS_2021_I1850859/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_F_10xx.yoda/CMS_2021_I1850859/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_11xx.yoda/CMS_2021_I1850859/d05-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_FSR_T_12xx.yoda/CMS_2021_I1850859/d05-x01-y01
RatioPlot=1
RatioPlotReference=/CMS_2021_I1850859/d05-x01-y01
YMax=90
CustomLegend=$|\eta_\text{trk}| < 2.4$; $p_\perp^\text{Z} > 30\,\text{GeV}$\\$p_\perp^\text{trk} > 1\,\text{GeV}$
LegendXPos=0.05
LegendYPos=0.95
YLabelSep=6
YMax=30
RatioPlotYMin=0
RatioPlotYMax=1.3
# END PLOT

# BEGIN HISTO1D /CMS_2021_I1850859/d05-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2021_I1850859/d05-x01-y01
PolyMarker=*
Title=CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.700000e-01	4.930000e+00	1.243543e+00	1.243543e+00
4.700000e-01	9.400000e-01	4.700000e+00	1.078007e+00	1.078007e+00
9.400000e-01	1.410000e+00	4.510000e+00	1.198874e+00	1.198874e+00
1.410000e+00	1.880000e+00	5.390000e+00	1.354843e+00	1.354843e+00
1.880000e+00	2.200000e+00	7.150000e+00	1.392013e+00	1.392013e+00
2.200000e+00	2.510000e+00	8.750000e+00	1.288449e+00	1.288449e+00
2.510000e+00	2.830000e+00	1.107000e+01	1.400357e+00	1.400357e+00
2.830000e+00	2.980000e+00	1.440000e+01	1.920937e+00	1.920937e+00
2.980000e+00	3.140000e+00	1.690000e+01	1.860108e+00	1.860108e+00
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_F_10xx.yoda/CMS_2021_I1850859/d05-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_F_10xx.yoda/CMS_2021_I1850859/d05-x01-y01
ScaledBy=2.10876714141758475e+03
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.700000e-01	1.117373e+00	1.616087e-02	1.616087e-02
4.700000e-01	9.400000e-01	1.180974e+00	1.830883e-02	1.830883e-02
9.400000e-01	1.410000e+00	1.461064e+00	2.112933e-02	2.112933e-02
1.410000e+00	1.880000e+00	2.030624e+00	2.363740e-02	2.363740e-02
1.880000e+00	2.200000e+00	3.169406e+00	4.716338e-02	4.716338e-02
2.200000e+00	2.510000e+00	4.481074e+00	4.897431e-02	4.897431e-02
2.510000e+00	2.830000e+00	7.113003e+00	5.924492e-02	5.924492e-02
2.830000e+00	2.980000e+00	1.068226e+01	1.241326e-01	1.241326e-01
2.980000e+00	3.140000e+00	1.451496e+01	1.555985e-01	1.555985e-01
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_11xx.yoda/CMS_2021_I1850859/d05-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_11xx.yoda/CMS_2021_I1850859/d05-x01-y01
ScaledBy=2.11191397064000876e+03
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.700000e-01	1.980811e+00	3.269263e-02	3.269263e-02
4.700000e-01	9.400000e-01	2.072313e+00	2.983127e-02	2.983127e-02
9.400000e-01	1.410000e+00	2.248751e+00	2.792521e-02	2.792521e-02
1.410000e+00	1.880000e+00	2.892104e+00	3.432926e-02	3.432926e-02
1.880000e+00	2.200000e+00	4.023397e+00	5.646987e-02	5.646987e-02
2.200000e+00	2.510000e+00	5.316335e+00	6.782433e-02	6.782433e-02
2.510000e+00	2.830000e+00	7.974000e+00	7.419836e-02	7.419836e-02
2.830000e+00	2.980000e+00	1.163868e+01	1.145162e-01	1.145162e-01
2.980000e+00	3.140000e+00	1.515612e+01	1.288634e-01	1.288634e-01
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_FSR_T_12xx.yoda/CMS_2021_I1850859/d05-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_FSR_T_12xx.yoda/CMS_2021_I1850859/d05-x01-y01
ScaledBy=2.10324922521350163e+03
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.700000e-01	2.160960e+00	3.374253e-02	3.374253e-02
4.700000e-01	9.400000e-01	2.257279e+00	3.164155e-02	3.164155e-02
9.400000e-01	1.410000e+00	2.593811e+00	4.747713e-02	4.747713e-02
1.410000e+00	1.880000e+00	3.146568e+00	4.476995e-02	4.476995e-02
1.880000e+00	2.200000e+00	4.030700e+00	5.510080e-02	5.510080e-02
2.200000e+00	2.510000e+00	5.465029e+00	7.039901e-02	7.039901e-02
2.510000e+00	2.830000e+00	8.159972e+00	7.771004e-02	7.771004e-02
2.830000e+00	2.980000e+00	1.182065e+01	1.276022e-01	1.276022e-01
2.980000e+00	3.140000e+00	1.539847e+01	1.220815e-01	1.220815e-01
# END HISTO1D



==> Images/pbpb/CMS_2021_d14-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=1
XLabel=$\xi_\perp^\text{trk,Z}$
YLabel=$\frac{1}{N_\text{Z}} \frac{\mathrm{d}N_\text{trk,Z}}{\mathrm{d}\xi_\perp^\text{trk,Z}}$
Title=Pb+Pb JEWEL+PYTHIA ($0-30\%$)
DrawOnly=/CMS_2021_I1850859/d14-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_F_10xx.yoda/CMS_2021_I1850859/d14-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_11xx.yoda/CMS_2021_I1850859/d14-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_FSR_T_12xx.yoda/CMS_2021_I1850859/d14-x01-y01
LegendOnly=/CMS_2021_I1850859/d14-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_F_10xx.yoda/CMS_2021_I1850859/d14-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_11xx.yoda/CMS_2021_I1850859/d14-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_FSR_T_12xx.yoda/CMS_2021_I1850859/d14-x01-y01
RatioPlot=1
RatioPlotReference=/CMS_2021_I1850859/d14-x01-y01
CustomLegend=$|\eta_\text{trk}| < 2.4$; $\Delta \phi_\text{trk,Z} > 7 \pi/8$\\$p_\perp^\text{Z} > 30\,\text{GeV}$; $p_\perp^\text{trk} > 1\,\text{GeV}$
LegendXPos=0.45
LegendYPos=0.55
YLabelSep=6
# END PLOT

# BEGIN HISTO1D /CMS_2021_I1850859/d14-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2021_I1850859/d14-x01-y01
PolyMarker=*
Title=CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	1.960000e-02	5.131277e-03	5.131277e-03
5.000000e-01	1.000000e+00	5.980000e-02	1.006876e-02	1.006876e-02
1.000000e+00	1.500000e+00	1.570000e-01	1.920937e-02	1.920937e-02
1.500000e+00	2.000000e+00	4.000000e-01	3.894868e-02	3.894868e-02
2.000000e+00	2.500000e+00	8.750000e-01	9.596353e-02	9.596353e-02
2.500000e+00	3.000000e+00	1.673000e+00	2.597884e-01	2.597884e-01
3.000000e+00	3.500000e+00	3.810000e+00	5.323533e-01	5.323533e-01
3.500000e+00	4.000000e+00	2.780000e+00	4.837355e-01	4.837355e-01
4.000000e+00	4.500000e+00	1.130000e+00	2.773085e-01	2.773085e-01
4.500000e+00	5.000000e+00	4.840000e-01	1.503064e-01	1.503064e-01
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_F_10xx.yoda/CMS_2021_I1850859/d14-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_F_10xx.yoda/CMS_2021_I1850859/d14-x01-y01
ScaledBy=2.10876714141758475e+03
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	1.314873e-02	1.041956e-03	1.041956e-03
5.000000e-01	1.000000e+00	7.345540e-02	3.074381e-03	3.074381e-03
1.000000e+00	1.500000e+00	2.027374e-01	6.069621e-03	6.069621e-03
1.500000e+00	2.000000e+00	4.073114e-01	1.036189e-02	1.036189e-02
2.000000e+00	2.500000e+00	7.300022e-01	1.623371e-02	1.623371e-02
2.500000e+00	3.000000e+00	1.321620e+00	2.459562e-02	2.459562e-02
3.000000e+00	3.500000e+00	2.521382e+00	5.431231e-02	5.431231e-02
3.500000e+00	4.000000e+00	2.370110e+00	1.921291e-02	1.921291e-02
4.000000e+00	4.500000e+00	1.210561e+00	5.489681e-03	5.489681e-03
4.500000e+00	5.000000e+00	3.926728e-01	1.069897e-03	1.069897e-03
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_11xx.yoda/CMS_2021_I1850859/d14-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_11xx.yoda/CMS_2021_I1850859/d14-x01-y01
ScaledBy=2.11191397064000876e+03
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	1.183874e-02	9.279071e-04	9.279071e-04
5.000000e-01	1.000000e+00	7.721306e-02	3.942356e-03	3.942356e-03
1.000000e+00	1.500000e+00	2.109984e-01	8.530690e-03	8.530690e-03
1.500000e+00	2.000000e+00	4.131342e-01	9.963774e-03	9.963774e-03
2.000000e+00	2.500000e+00	7.502056e-01	1.573518e-02	1.573518e-02
2.500000e+00	3.000000e+00	1.392303e+00	2.619724e-02	2.619724e-02
3.000000e+00	3.500000e+00	2.742264e+00	4.279641e-02	4.279641e-02
3.500000e+00	4.000000e+00	2.590736e+00	2.505773e-02	2.505773e-02
4.000000e+00	4.500000e+00	1.271631e+00	5.389250e-03	5.389250e-03
4.500000e+00	5.000000e+00	4.064302e-01	1.125060e-03	1.125060e-03
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_FSR_T_12xx.yoda/CMS_2021_I1850859/d14-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_CMS_2021/CMS_2021-jewel-pbpb-CENTRMAX_30-MPI_T_FSR_T_12xx.yoda/CMS_2021_I1850859/d14-x01-y01
ScaledBy=2.10324922521350163e+03
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	1.643520e-02	1.747120e-03	1.747120e-03
5.000000e-01	1.000000e+00	7.781158e-02	5.450836e-03	5.450836e-03
1.000000e+00	1.500000e+00	2.066956e-01	6.714751e-03	6.714751e-03
1.500000e+00	2.000000e+00	4.259346e-01	1.075554e-02	1.075554e-02
2.000000e+00	2.500000e+00	7.629818e-01	2.237416e-02	2.237416e-02
2.500000e+00	3.000000e+00	1.415984e+00	2.692025e-02	2.692025e-02
3.000000e+00	3.500000e+00	2.774082e+00	4.155200e-02	4.155200e-02
3.500000e+00	4.000000e+00	2.626440e+00	2.288514e-02	2.288514e-02
4.000000e+00	4.500000e+00	1.287657e+00	6.013050e-03	6.013050e-03
4.500000e+00	5.000000e+00	4.066534e-01	1.106747e-03	1.106747e-03
# END HISTO1D



==> Images/pbpb/jet_profile_R0.6.dat <==
# BEGIN PLOT
Legend=1
LogY=1
XLabel=$r$
YLabel=$\rho(r)$
Title=Pb+Pb JEWEL+PYTHIA (parton level)
DrawOnly=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
LegendOnly=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
RatioPlot=1
RatioPlotReference=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
RatioPlotYLabel=Ratio
LegendXPos=0.6
LegendYPos=0.9
YLabelSep=6
RatioPlotYMin=0.6
RatioPlotYMax=1.9
# END PLOT

# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.500000e-02	8.733887e+00	2.876630e-02	2.876630e-02
7.500000e-02	1.500000e-01	1.791868e+00	1.810741e-02	1.810741e-02
1.500000e-01	2.250000e-01	8.767592e-01	1.069348e-02	1.069348e-02
2.250000e-01	3.000000e-01	5.899629e-01	7.140877e-03	7.140877e-03
3.000000e-01	3.750000e-01	4.620180e-01	4.895650e-03	4.895650e-03
3.750000e-01	4.500000e-01	3.963060e-01	3.836032e-03	3.836032e-03
4.500000e-01	5.250000e-01	3.356275e-01	2.930318e-03	2.930318e-03
5.250000e-01	6.000000e-01	2.473912e-01	2.103723e-03	2.103723e-03
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.500000e-02	9.086686e+00	3.702466e-02	3.702466e-02
7.500000e-02	1.500000e-01	1.780205e+00	2.332937e-02	2.332937e-02
1.500000e-01	2.250000e-01	8.298430e-01	1.334975e-02	1.334975e-02
2.250000e-01	3.000000e-01	5.369846e-01	9.032353e-03	9.032353e-03
3.000000e-01	3.750000e-01	4.089771e-01	6.347417e-03	6.347417e-03
3.750000e-01	4.500000e-01	3.242730e-01	4.587330e-03	4.587330e-03
4.500000e-01	5.250000e-01	2.680923e-01	3.537036e-03	3.537036e-03
5.250000e-01	6.000000e-01	1.828493e-01	2.400034e-03	2.400034e-03
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.500000e-02	8.427777e+00	3.506667e-01	3.506667e-01
7.500000e-02	1.500000e-01	1.589335e+00	1.908187e-01	1.908187e-01
1.500000e-01	2.250000e-01	8.260775e-01	1.108841e-01	1.108841e-01
2.250000e-01	3.000000e-01	6.170819e-01	7.812401e-02	7.812401e-02
3.000000e-01	3.750000e-01	5.093081e-01	5.785864e-02	5.785864e-02
3.750000e-01	4.500000e-01	5.384199e-01	6.233486e-02	6.233486e-02
4.500000e-01	5.250000e-01	4.103117e-01	4.581272e-02	4.581272e-02
5.250000e-01	6.000000e-01	3.952871e-01	5.330956e-02	5.330956e-02
# END HISTO1D



==> Images/pbpb/ptfrac_R0.6.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=Pb+Pb JEWEL+PYTHIA (parton level)
XLabel=$p_\perp^\text{frac}/p_\perp^\text{jet}$
YLabel=$\frac{1}{N_\text{jet}} \frac{\mathrm{d}N_\text{jet}}{\mathrm{d}(p_\perp^\text{frac}/p_\perp^\text{jet})}$
Rebin=5
DrawOnly=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
LegendOnly=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
RatioPlot=1
RatioPlotReference=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
RatioPlotYLabel=Ratio
LegendXPos=0.6
LegendYPos=0.9
YLabelSep=6
RatioPlotYMin=0.9
RatioPlotYMax=1.1
# END PLOT

# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ScaledBy=3.41867395031363121e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	1.000000e+02	6.336198e-01	6.336198e-01
1.000000e-02	2.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-02	3.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-02	4.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-02	5.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-02	6.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-02	7.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-02	8.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	9.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-01	1.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-01	1.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-01	1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-01	1.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e-01	1.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	1.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e-01	1.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-01	1.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e-01	2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-01	2.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e-01	2.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	2.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e-01	2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e-01	2.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e-01	2.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e-01	2.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	3.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e-01	3.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e-01	3.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	3.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-01	3.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e-01	3.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-01	3.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e-01	4.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-01	4.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e-01	4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e-01	4.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e-01	4.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-01	4.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e-01	4.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	4.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	5.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e-01	5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-01	5.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e-01	5.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	5.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	5.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e-01	5.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-01	5.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	6.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e-01	6.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-01	6.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e-01	6.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-01	6.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e-01	6.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-01	6.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	7.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e-01	7.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	7.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e-01	7.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	7.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-01	7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e-01	7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-01	7.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-01	8.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-01	8.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e-01	8.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	8.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ScaledBy=6.74420660809759720e+04
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	9.973111e+01	7.952647e-01	7.952647e-01
1.000000e-02	2.000000e-02	1.337452e-01	1.951762e-02	1.951762e-02
2.000000e-02	3.000000e-02	8.769386e-02	4.618616e-02	4.618616e-02
3.000000e-02	4.000000e-02	1.776351e-02	7.386845e-03	7.386845e-03
4.000000e-02	5.000000e-02	1.731377e-02	7.550859e-03	7.550859e-03
5.000000e-02	6.000000e-02	3.195580e-03	2.300639e-03	2.300639e-03
6.000000e-02	7.000000e-02	4.150346e-03	3.394014e-03	3.394014e-03
7.000000e-02	8.000000e-02	6.860087e-04	2.972884e-04	2.972884e-04
8.000000e-02	9.000000e-02	2.896468e-04	2.896468e-04	2.896468e-04
9.000000e-02	1.000000e-01	9.187973e-04	8.829226e-04	8.829226e-04
1.000000e-01	1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-01	1.200000e-01	1.610925e-03	1.528913e-03	1.528913e-03
1.200000e-01	1.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-01	1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-01	1.500000e-01	7.796775e-04	7.796776e-04	7.796776e-04
1.500000e-01	1.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	1.700000e-01	8.060541e-05	8.060541e-05	8.060541e-05
1.700000e-01	1.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-01	1.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e-01	2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-01	2.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e-01	2.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	2.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e-01	2.600000e-01	6.591342e-04	6.591341e-04	6.591341e-04
2.600000e-01	2.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e-01	2.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e-01	2.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	3.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e-01	3.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e-01	3.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	3.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-01	3.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e-01	3.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-01	3.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e-01	4.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-01	4.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e-01	4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e-01	4.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e-01	4.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-01	4.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e-01	4.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	4.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	5.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e-01	5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-01	5.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e-01	5.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	5.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	5.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e-01	5.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-01	5.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	6.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e-01	6.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-01	6.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e-01	6.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-01	6.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e-01	6.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-01	6.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	7.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e-01	7.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	7.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e-01	7.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	7.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-01	7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e-01	7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-01	7.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-01	8.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-01	8.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e-01	8.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	8.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ScaledBy=6.74701476889617043e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	9.990115e+01	6.900397e+00	6.900397e+00
1.000000e-02	2.000000e-02	6.914572e-02	1.302398e-02	1.302398e-02
2.000000e-02	3.000000e-02	1.618688e-02	5.398696e-03	5.398696e-03
3.000000e-02	4.000000e-02	7.900780e-03	3.518319e-03	3.518319e-03
4.000000e-02	5.000000e-02	8.739787e-04	6.273750e-04	6.273750e-04
5.000000e-02	6.000000e-02	2.686371e-03	2.686372e-03	2.686372e-03
6.000000e-02	7.000000e-02	2.056321e-03	2.056321e-03	2.056321e-03
7.000000e-02	8.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	9.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-01	1.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-01	1.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-01	1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-01	1.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e-01	1.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	1.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e-01	1.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-01	1.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e-01	2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-01	2.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e-01	2.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	2.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e-01	2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e-01	2.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e-01	2.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e-01	2.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	3.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e-01	3.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e-01	3.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	3.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-01	3.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e-01	3.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-01	3.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e-01	4.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-01	4.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e-01	4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e-01	4.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e-01	4.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-01	4.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e-01	4.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	4.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	5.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e-01	5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-01	5.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e-01	5.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	5.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	5.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e-01	5.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-01	5.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	6.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e-01	6.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-01	6.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e-01	6.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-01	6.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e-01	6.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-01	6.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	7.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e-01	7.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	7.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e-01	7.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	7.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-01	7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e-01	7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-01	7.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-01	8.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-01	8.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e-01	8.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	8.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Images/pbpb/thetag_incl_R0.6.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=Pb+Pb JEWEL+PYTHIA (parton level)
XLabel=$\theta_g$
YLabel=$\frac{1}{N_\text{tagjets}} \frac{\mathrm{d}N_\text{tagjets}}{\mathrm{d}\theta_g}$
NormalizeToIntegral=1
DrawOnly=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
LegendOnly=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
RatioPlot=1
RatioPlotReference=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
RatioPlotYLabel=Ratio
LegendXPos=0.4
LegendYPos=0.9
YLabelSep=6
RatioPlotYMin=0.3
RatioPlotYMax=3.4
# END PLOT

# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ScaledBy=4.73074407479654328e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	2.717427e+00	3.998988e-02	3.998988e-02
6.000000e-02	1.200000e-01	2.315262e+00	5.080460e-02	5.080460e-02
1.200000e-01	1.800000e-01	1.593756e+00	5.082772e-02	5.082772e-02
1.800000e-01	2.400000e-01	1.477408e+00	3.617026e-02	3.617026e-02
2.400000e-01	3.000000e-01	1.370600e+00	3.354942e-02	3.354942e-02
3.000000e-01	3.600000e-01	1.534171e+00	3.907646e-02	3.907646e-02
3.600000e-01	4.200000e-01	1.797063e+00	3.777753e-02	3.777753e-02
4.200000e-01	4.800000e-01	1.832082e+00	3.852639e-02	3.852639e-02
4.800000e-01	5.400000e-01	1.386680e+00	3.728219e-02	3.728219e-02
5.400000e-01	6.000000e-01	6.151662e-01	2.063389e-02	2.063389e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ScaledBy=9.54926774270737660e+04
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	3.360658e+00	5.841684e-02	5.841684e-02
6.000000e-02	1.200000e-01	2.389475e+00	6.999510e-02	6.999510e-02
1.200000e-01	1.800000e-01	1.675218e+00	5.276965e-02	5.276965e-02
1.800000e-01	2.400000e-01	1.517267e+00	5.646334e-02	5.646334e-02
2.400000e-01	3.000000e-01	1.345460e+00	4.458672e-02	4.458672e-02
3.000000e-01	3.600000e-01	1.352924e+00	4.055105e-02	4.055105e-02
3.600000e-01	4.200000e-01	1.551617e+00	4.336308e-02	4.336308e-02
4.200000e-01	4.800000e-01	1.605164e+00	4.898972e-02	4.898972e-02
4.800000e-01	5.400000e-01	1.240335e+00	4.154613e-02	4.154613e-02
5.400000e-01	6.000000e-01	6.092687e-01	5.795643e-02	5.795643e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ScaledBy=9.33174487248658843e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	2.954623e+00	5.442132e-02	5.442132e-02
6.000000e-02	1.200000e-01	2.189383e+00	8.645664e-02	8.645664e-02
1.200000e-01	1.800000e-01	1.450763e+00	4.310480e-02	4.310480e-02
1.800000e-01	2.400000e-01	1.371112e+00	4.756452e-02	4.756452e-02
2.400000e-01	3.000000e-01	1.193655e+00	3.555469e-02	3.555469e-02
3.000000e-01	3.600000e-01	1.211863e+00	3.689112e-02	3.689112e-02
3.600000e-01	4.200000e-01	1.320205e+00	3.133035e-02	3.133035e-02
4.200000e-01	4.800000e-01	1.391360e+00	3.547479e-02	3.547479e-02
4.800000e-01	5.400000e-01	2.984847e+00	1.578787e+00	1.578787e+00
5.400000e-01	6.000000e-01	5.768552e-01	7.334138e-02	7.334138e-02
# END HISTO1D



==> Images/pbpb/zg_fs_R0.6.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=Pb+Pb JEWEL+PYTHIA (parton level)
XLabel=$z_g$
YLabel=$\frac{1}{N_\text{tagjets}} \frac{\mathrm{d}N_\text{tagjets}}{\mathrm{d}z_g}$
NormalizeToIntegral=1
DrawOnly=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
LegendOnly=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
RatioPlot=1
RatioPlotReference=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
RatioPlotYLabel=Ratio
LegendXPos=0.4
LegendYPos=0.9
YLabelSep=6
YMin=0.5
RatioPlotYMin=0.3
RatioPlotYMax=4.6
# END PLOT

# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_F_33xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ScaledBy=4.73074407479654328e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.400000e-01	6.574120e+00	9.433034e-02	9.433034e-02
1.400000e-01	1.800000e-01	4.117525e+00	6.835314e-02	6.835314e-02
1.800000e-01	2.200000e-01	2.971105e+00	6.661702e-02	6.661702e-02
2.200000e-01	2.600000e-01	2.283129e+00	5.956472e-02	5.956472e-02
2.600000e-01	3.000000e-01	1.908544e+00	4.947847e-02	4.947847e-02
3.000000e-01	3.400000e-01	1.639244e+00	5.206864e-02	5.206864e-02
3.400000e-01	3.800000e-01	1.432392e+00	4.386860e-02	4.386860e-02
3.800000e-01	4.200000e-01	1.466121e+00	5.453339e-02	5.453339e-02
4.200000e-01	4.600000e-01	1.387216e+00	4.451382e-02	4.451382e-02
4.600000e-01	5.000000e-01	1.220605e+00	3.456963e-02	3.456963e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_34xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ScaledBy=9.54971059216877911e+04
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.400000e-01	5.761670e+00	1.019521e-01	1.019521e-01
1.400000e-01	1.800000e-01	4.135253e+00	1.259113e-01	1.259113e-01
1.800000e-01	2.200000e-01	2.903420e+00	6.927099e-02	6.927099e-02
2.200000e-01	2.600000e-01	2.402840e+00	8.598546e-02	8.598546e-02
2.600000e-01	3.000000e-01	2.054990e+00	7.505695e-02	7.505695e-02
3.000000e-01	3.400000e-01	1.780587e+00	6.740232e-02	6.740232e-02
3.400000e-01	3.800000e-01	1.589797e+00	5.918009e-02	5.918009e-02
3.800000e-01	4.200000e-01	1.511364e+00	5.415694e-02	5.415694e-02
4.200000e-01	4.600000e-01	1.454543e+00	5.592407e-02	5.592407e-02
4.600000e-01	5.000000e-01	1.405539e+00	5.683785e-02	5.683785e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pbpb_Jets/Jets-jewel-parton-pbpb-CENTRMAX_10-MPI_T_FSR_T_35xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ScaledBy=9.33174487248658843e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.400000e-01	5.267570e+00	9.702651e-02	9.702651e-02
1.400000e-01	1.800000e-01	3.432698e+00	7.410937e-02	7.410937e-02
1.800000e-01	2.200000e-01	2.557167e+00	6.594152e-02	6.594152e-02
2.200000e-01	2.600000e-01	2.193369e+00	1.171920e-01	1.171920e-01
2.600000e-01	3.000000e-01	1.857688e+00	7.056230e-02	7.056230e-02
3.000000e-01	3.400000e-01	1.895774e+00	2.847155e-01	2.847155e-01
3.400000e-01	3.800000e-01	1.379113e+00	4.880194e-02	4.880194e-02
3.800000e-01	4.200000e-01	1.424444e+00	9.141034e-02	9.141034e-02
4.200000e-01	4.600000e-01	3.636525e+00	2.350181e+00	2.350181e+00
4.600000e-01	5.000000e-01	1.355650e+00	1.048100e-01	1.048100e-01
# END HISTO1D



==> Images/pp/ALICE_d01-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=0
XLabel=$M_\text{ch jet}\ [\text{GeV}^2]$
YLabel=$\frac{1}{N_\text{jets}} \frac{\mathrm{d}N}{\mathrm{d}M_\text{ch jet}}\ [\text{GeV}^{-2}]$
Title=p+p JEWEL+PYTHIA ($0-10\%$)
NormalizeToIntegral=1
DrawOnly=/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
LegendOnly=/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
RatioPlot=1
RatioPlotReference=/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
CustomLegend=$|\eta| < 0.5$\\$80\,\mathrm{GeV} < p_\perp^\text{ch jet} < 100\,\mathrm{GeV}$ 
LegendXPos=0.47
LegendYPos=0.96
YLabelSep=6
YMin=-0.005
YMax=0.16
RatioPlotYMin=0
RatioPlotYMax=5.3
# END PLOT

# BEGIN HISTO1D /ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
ConnectBins=0
ErrorBars=1
Path=/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
PolyMarker=*
Title=ALICE data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	4.902490e-03	4.382700e-04	4.382700e-04
2.000000e+00	4.000000e+00	4.526230e-02	3.077680e-03	3.077680e-03
4.000000e+00	6.000000e+00	1.138460e-01	6.931320e-03	6.931320e-03
6.000000e+00	8.000000e+00	1.342230e-01	5.855050e-03	5.855050e-03
8.000000e+00	1.000000e+01	9.829660e-02	3.887810e-03	3.887810e-03
1.000000e+01	1.200000e+01	6.168980e-02	2.436980e-03	2.436980e-03
1.200000e+01	1.400000e+01	2.564310e-02	1.312140e-03	1.312140e-03
1.400000e+01	1.600000e+01	1.025280e-02	7.268920e-04	7.268920e-04
1.600000e+01	1.800000e+01	4.897520e-03	9.256550e-04	9.256550e-04
1.800000e+01	2.000000e+01	5.489800e-04	9.620230e-05	9.620230e-05
2.000000e+01	2.200000e+01	4.355450e-04	2.104840e-04	2.104840e-04
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
ScaledBy=5.84521278242950066e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	3.775449e-03	1.747305e-03	1.747305e-03
2.000000e+00	4.000000e+00	2.375235e-02	2.247942e-03	2.247942e-03
4.000000e+00	6.000000e+00	6.667515e-02	3.234714e-03	3.234714e-03
6.000000e+00	8.000000e+00	1.185213e-01	6.731168e-03	6.731168e-03
8.000000e+00	1.000000e+01	1.350229e-01	8.930913e-03	8.930913e-03
1.000000e+01	1.200000e+01	8.445575e-02	4.387553e-03	4.387553e-03
1.200000e+01	1.400000e+01	4.091600e-02	2.154042e-03	2.154042e-03
1.400000e+01	1.600000e+01	2.028975e-02	1.879594e-03	1.879594e-03
1.600000e+01	1.800000e+01	5.162470e-03	4.975829e-04	4.975829e-04
1.800000e+01	2.000000e+01	1.163546e-03	2.296084e-04	2.296084e-04
2.000000e+01	2.200000e+01	2.499347e-04	8.498085e-05	8.498085e-05
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
ScaledBy=5.88418633197088348e+04
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.290709e-03	8.510429e-04	8.510429e-04
2.000000e+00	4.000000e+00	1.770322e-02	1.922223e-03	1.922223e-03
4.000000e+00	6.000000e+00	6.872625e-02	3.536307e-03	3.536307e-03
6.000000e+00	8.000000e+00	1.153356e-01	4.183519e-03	4.183519e-03
8.000000e+00	1.000000e+01	1.308915e-01	8.154057e-03	8.154057e-03
1.000000e+01	1.200000e+01	8.862570e-02	5.285274e-03	5.285274e-03
1.200000e+01	1.400000e+01	4.657107e-02	2.761409e-03	2.761409e-03
1.400000e+01	1.600000e+01	2.053769e-02	1.890179e-03	1.890179e-03
1.600000e+01	1.800000e+01	6.920580e-03	9.003445e-04	9.003445e-04
1.800000e+01	2.000000e+01	2.070884e-03	5.787229e-04	5.787229e-04
2.000000e+01	2.200000e+01	2.699039e-04	9.721456e-05	9.721456e-05
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_ALICE/ALICE-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/ALICE_2017_I1512107_CONSTSUB/d01-x01-y01
ScaledBy=5.70308357409919845e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	2.011456e-03	4.065021e-04	4.065021e-04
2.000000e+00	4.000000e+00	2.471699e-02	8.541844e-03	8.541844e-03
4.000000e+00	6.000000e+00	6.143605e-02	2.767531e-03	2.767531e-03
6.000000e+00	8.000000e+00	1.187453e-01	7.520957e-03	7.520957e-03
8.000000e+00	1.000000e+01	1.210645e-01	6.823833e-03	6.823833e-03
1.000000e+01	1.200000e+01	9.297435e-02	5.998223e-03	5.998223e-03
1.200000e+01	1.400000e+01	4.529647e-02	2.418084e-03	2.418084e-03
1.400000e+01	1.600000e+01	2.452529e-02	3.280451e-03	3.280451e-03
1.600000e+01	1.800000e+01	7.826660e-03	1.156553e-03	1.156553e-03
1.800000e+01	2.000000e+01	1.180240e-03	2.152793e-04	2.152793e-04
2.000000e+01	2.200000e+01	1.575178e-04	5.421231e-05	5.421231e-05
# END HISTO1D



==> Images/pp/ATLAS_d01-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=p+p JEWEL+PYTHIA ($0-10\%$)
XLabel=$p_\perp^\text{ch}\ [\text{GeV}]$
YLabel=$D(p_\perp^\text{ch})$
LogX=1
DrawOnly=/ATLAS_2017_I1511869_ANDY/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01
LegendOnly=/ATLAS_2017_I1511869_ANDY/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01
RatioPlot=1
RatioPlotReference=/ATLAS_2017_I1511869_ANDY/d01-x01-y01
CustomLegend=$|\eta| < 2.1$\\$100\,\text{GeV} < p_\perp < 398\,\text{GeV}$
LegendXPos=0.05
LegendYPos=0.5
YLabelSep=6
RatioPlotYMax=1.4
# END PLOT

# BEGIN HISTO1D /ATLAS_2017_I1511869_ANDY/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/ATLAS_2017_I1511869_ANDY/d01-x01-y01
PolyMarker=*
Title=ATLAS data
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.600000e+00	1.798000e+00	4.079216e-02	3.104835e-02
1.600000e+00	2.500000e+00	1.380000e+00	2.647640e-02	2.353720e-02
2.500000e+00	4.000000e+00	9.411000e-01	1.511092e-02	1.433388e-02
4.000000e+00	6.300000e+00	5.920000e-01	8.489994e-03	7.242237e-03
6.300000e+00	1.000000e+01	3.252000e-01	4.205948e-03	4.205948e-03
1.000000e+01	1.600000e+01	1.600000e-01	1.746425e-03	2.118962e-03
1.600000e+01	2.500000e+01	6.710000e-02	1.360147e-03	1.360147e-03
2.500000e+01	4.000000e+01	2.324000e-02	5.565968e-04	5.565968e-04
4.000000e+01	6.300000e+01	6.240000e-03	2.118962e-04	2.118962e-04
6.300000e+01	1.000000e+02	1.132000e-03	6.741662e-05	7.022820e-05
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01
ScaledBy=2.83695215031126609e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.600000e+00	2.038982e+00	1.217702e-02	1.217702e-02
1.600000e+00	2.500000e+00	1.680226e+00	8.975474e-03	8.975474e-03
2.500000e+00	4.000000e+00	1.195142e+00	5.922405e-03	5.922405e-03
4.000000e+00	6.300000e+00	7.360278e-01	3.685878e-03	3.685878e-03
6.300000e+00	1.000000e+01	3.948908e-01	2.106041e-03	2.106041e-03
1.000000e+01	1.600000e+01	1.792720e-01	1.095557e-03	1.095557e-03
1.600000e+01	2.500000e+01	6.783241e-02	5.169509e-04	5.169509e-04
2.500000e+01	4.000000e+01	2.035913e-02	2.331691e-04	2.331691e-04
4.000000e+01	6.300000e+01	4.351065e-03	6.577716e-05	6.577716e-05
6.300000e+01	1.000000e+02	6.736259e-04	1.793294e-05	1.793294e-05
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01
ScaledBy=2.79597036250239507e+04
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.600000e+00	2.083605e+00	1.266400e-02	1.266400e-02
1.600000e+00	2.500000e+00	1.709747e+00	9.454160e-03	9.454160e-03
2.500000e+00	4.000000e+00	1.212222e+00	6.353257e-03	6.353257e-03
4.000000e+00	6.300000e+00	7.424713e-01	3.939370e-03	3.939370e-03
6.300000e+00	1.000000e+01	3.982965e-01	2.196456e-03	2.196456e-03
1.000000e+01	1.600000e+01	1.811990e-01	1.154945e-03	1.154945e-03
1.600000e+01	2.500000e+01	6.631208e-02	4.989514e-04	4.989514e-04
2.500000e+01	4.000000e+01	1.985293e-02	2.025779e-04	2.025779e-04
4.000000e+01	6.300000e+01	4.209598e-03	6.090316e-05	6.090316e-05
6.300000e+01	1.000000e+02	6.822814e-04	1.794705e-05	1.794705e-05
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_ATLAS/ATLAS-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/ATLAS_2017_I1511869_ANDY/d01-x01-y01
ScaledBy=2.72512824719700293e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.600000e+00	2.107408e+00	1.266027e-02	1.266027e-02
1.600000e+00	2.500000e+00	1.725984e+00	9.444684e-03	9.444684e-03
2.500000e+00	4.000000e+00	1.210021e+00	6.079659e-03	6.079659e-03
4.000000e+00	6.300000e+00	7.390570e-01	3.863918e-03	3.863918e-03
6.300000e+00	1.000000e+01	3.954959e-01	2.159064e-03	2.159064e-03
1.000000e+01	1.600000e+01	1.788028e-01	1.119898e-03	1.119898e-03
1.600000e+01	2.500000e+01	6.788449e-02	5.782136e-04	5.782136e-04
2.500000e+01	4.000000e+01	1.964043e-02	2.367695e-04	2.367695e-04
4.000000e+01	6.300000e+01	4.260277e-03	6.739245e-05	6.739245e-05
6.300000e+01	1.000000e+02	7.316486e-04	2.709332e-05	2.709332e-05
# END HISTO1D



==> Images/pp/CMS_2018_d05-x01-y05.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=p+p JEWEL+PYTHIA ($0-10\%$)
XLabel=$\Delta r$
YLabel=$Y(\Delta r)$
DrawOnly=/CMS_2018_I1658057_CONSTSUB/d05-x01-y05 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
LegendOnly=/CMS_2018_I1658057_CONSTSUB/d05-x01-y05 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
RatioPlot=1
RatioPlotReference=/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
CustomLegend=$|\eta_\text{jet}| < 1.6$; $|\eta_\text{trk}| < 2.4$; $p_\perp > 120\,\text{GeV}$\\$0.7\,\text{GeV} < p_\perp^\text{trk} < 20\,\text{GeV}$
LegendXPos=0.27
LegendYPos=0.95
YLabelSep=6
RatioPlotYMin=0.6
RatioPlotYMax=2.8
# END PLOT

# BEGIN HISTO1D /CMS_2018_I1658057_CONSTSUB/d05-x01-y05
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
PolyMarker=*
Title=CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.635300e+01	4.110523e-01	4.110523e-01
5.000000e-02	1.000000e-01	2.636100e+01	7.298637e-01	7.298637e-01
1.000000e-01	1.500000e-01	2.398000e+01	7.779203e-01	7.779203e-01
1.500000e-01	2.000000e-01	2.067100e+01	6.789698e-01	6.789698e-01
2.000000e-01	2.500000e-01	1.722800e+01	6.269968e-01	6.269968e-01
2.500000e-01	3.000000e-01	1.421000e+01	5.591887e-01	5.591887e-01
3.000000e-01	3.500000e-01	1.195800e+01	4.807297e-01	4.807297e-01
3.500000e-01	4.000000e-01	9.425000e+00	4.228345e-01	4.228345e-01
4.000000e-01	4.500000e-01	7.570000e+00	3.139044e-01	3.139044e-01
4.500000e-01	5.000000e-01	6.770000e+00	3.110820e-01	3.110820e-01
5.000000e-01	6.000000e-01	5.221000e+00	2.332145e-01	2.332145e-01
6.000000e-01	7.000000e-01	3.916100e+00	1.778757e-01	1.778757e-01
7.000000e-01	8.000000e-01	2.968000e+00	1.363672e-01	1.363672e-01
8.000000e-01	1.000000e+00	1.952300e+00	1.003586e-01	1.003586e-01
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_F_23xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
ScaledBy=5.48214859274263945e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.218024e+01	1.951299e-01	1.951299e-01
5.000000e-02	1.000000e-01	4.983400e+01	2.119211e-01	2.119211e-01
1.000000e-01	1.500000e-01	3.544470e+01	1.940754e-01	1.940754e-01
1.500000e-01	2.000000e-01	2.528656e+01	1.561768e-01	1.561768e-01
2.000000e-01	2.500000e-01	1.848684e+01	1.326988e-01	1.326988e-01
2.500000e-01	3.000000e-01	1.402940e+01	1.096736e-01	1.096736e-01
3.000000e-01	3.500000e-01	1.066912e+01	9.179989e-02	9.179989e-02
3.500000e-01	4.000000e-01	8.071048e+00	8.381437e-02	8.381437e-02
4.000000e-01	4.500000e-01	6.773574e+00	7.638793e-02	7.638793e-02
4.500000e-01	5.000000e-01	5.923954e+00	6.635857e-02	6.635857e-02
5.000000e-01	6.000000e-01	5.080668e+00	4.514867e-02	4.514867e-02
6.000000e-01	7.000000e-01	4.158689e+00	4.022581e-02	4.022581e-02
7.000000e-01	8.000000e-01	3.644302e+00	3.736410e-02	3.736410e-02
8.000000e-01	1.000000e+00	3.267961e+00	2.421939e-02	2.421939e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_T_24xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
ScaledBy=5.36490298593073821e+04
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.261230e+01	2.136269e-01	2.136269e-01
5.000000e-02	1.000000e-01	5.054572e+01	2.329667e-01	2.329667e-01
1.000000e-01	1.500000e-01	3.556380e+01	2.078129e-01	2.078129e-01
1.500000e-01	2.000000e-01	2.568146e+01	1.844506e-01	1.844506e-01
2.000000e-01	2.500000e-01	1.928986e+01	1.588942e-01	1.588942e-01
2.500000e-01	3.000000e-01	1.427352e+01	1.232143e-01	1.232143e-01
3.000000e-01	3.500000e-01	1.132988e+01	1.139527e-01	1.139527e-01
3.500000e-01	4.000000e-01	8.234810e+00	9.372641e-02	9.372641e-02
4.000000e-01	4.500000e-01	7.012368e+00	8.248731e-02	8.248731e-02
4.500000e-01	5.000000e-01	6.357780e+00	7.999075e-02	7.999075e-02
5.000000e-01	6.000000e-01	5.271984e+00	5.110788e-02	5.110788e-02
6.000000e-01	7.000000e-01	4.457304e+00	4.259158e-02	4.259158e-02
7.000000e-01	8.000000e-01	4.004363e+00	3.925156e-02	3.925156e-02
8.000000e-01	1.000000e+00	3.619457e+00	2.494762e-02	2.494762e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2018/CMS_2018-jewel-pp-CENTRMAX_10-MPI_T_FSR_T_25xx.yoda/CMS_2018_I1658057_CONSTSUB/d05-x01-y05
ScaledBy=5.30469545946512371e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.217148e+01	2.006815e-01	2.006815e-01
5.000000e-02	1.000000e-01	5.056826e+01	2.328637e-01	2.328637e-01
1.000000e-01	1.500000e-01	3.593430e+01	2.033070e-01	2.033070e-01
1.500000e-01	2.000000e-01	2.568444e+01	1.636206e-01	1.636206e-01
2.000000e-01	2.500000e-01	1.879788e+01	1.379641e-01	1.379641e-01
2.500000e-01	3.000000e-01	1.423689e+01	1.284745e-01	1.284745e-01
3.000000e-01	3.500000e-01	1.144716e+01	1.118786e-01	1.118786e-01
3.500000e-01	4.000000e-01	8.321638e+00	9.870362e-02	9.870362e-02
4.000000e-01	4.500000e-01	7.104614e+00	8.260617e-02	8.260617e-02
4.500000e-01	5.000000e-01	6.226538e+00	7.393378e-02	7.393378e-02
5.000000e-01	6.000000e-01	5.433927e+00	5.072745e-02	5.072745e-02
6.000000e-01	7.000000e-01	4.533717e+00	4.382038e-02	4.382038e-02
7.000000e-01	8.000000e-01	3.995733e+00	3.885169e-02	3.885169e-02
8.000000e-01	1.000000e+00	3.637648e+00	2.789404e-02	2.789404e-02
# END HISTO1D



==> Images/pp/CMS_2021_d01-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=1
XLabel=$\Delta\phi_\text{trk,Z}\ [\text{rad}]$
YLabel=$\frac{1}{N_\text{Z}}\ \frac{\mathrm{d}N_\text{trk,Z}}{\mathrm{d}\Delta\phi_\text{trk,Z}}\ [1/\mathrm{rad}]$
Title=p+p JEWEL+PYTHIA ($0-30\%$)
DrawOnly=/CMS_2021_I1850859/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_F_20xx.yoda/CMS_2021_I1850859/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_21xx.yoda/CMS_2021_I1850859/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_FSR_T_22xx.yoda/CMS_2021_I1850859/d01-x01-y01
LegendOnly=/CMS_2021_I1850859/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_F_20xx.yoda/CMS_2021_I1850859/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_21xx.yoda/CMS_2021_I1850859/d01-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_FSR_T_22xx.yoda/CMS_2021_I1850859/d01-x01-y01
RatioPlot=1
RatioPlotReference=/CMS_2021_I1850859/d01-x01-y01
CustomLegend=$|\eta| < 2.4$\\$p_\perp^\text{Z} > 30\,\text{GeV}$; $p_\perp^\text{trk} > 1\,\text{GeV}$
LegendXPos=0.05
LegendYPos=0.95
YLabelSep=6
YMax=30
RatioPlotYMin=0.2
RatioPlotYMax=1.2
# END PLOT

# BEGIN HISTO1D /CMS_2021_I1850859/d01-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2021_I1850859/d01-x01-y01
PolyMarker=*
Title=CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.700000e-01	2.909000e+00	9.570789e-02	9.570789e-02
4.700000e-01	9.400000e-01	2.915000e+00	9.963935e-02	9.963935e-02
9.400000e-01	1.410000e+00	3.203000e+00	9.884331e-02	9.884331e-02
1.410000e+00	1.880000e+00	3.621000e+00	9.610411e-02	9.610411e-02
1.880000e+00	2.200000e+00	4.392000e+00	1.239758e-01	1.239758e-01
2.200000e+00	2.510000e+00	5.624000e+00	1.639573e-01	1.639573e-01
2.510000e+00	2.830000e+00	8.132000e+00	2.250622e-01	2.250622e-01
2.830000e+00	2.980000e+00	1.203000e+01	3.457875e-01	3.457875e-01
2.980000e+00	3.140000e+00	1.557900e+01	4.241556e-01	4.241556e-01
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_F_20xx.yoda/CMS_2021_I1850859/d01-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_F_20xx.yoda/CMS_2021_I1850859/d01-x01-y01
ScaledBy=2.17107854383472659e+03
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.700000e-01	8.253468e-01	1.223211e-02	1.223211e-02
4.700000e-01	9.400000e-01	9.169960e-01	1.692776e-02	1.692776e-02
9.400000e-01	1.410000e+00	1.053879e+00	1.697298e-02	1.697298e-02
1.410000e+00	1.880000e+00	1.465421e+00	2.012763e-02	2.012763e-02
1.880000e+00	2.200000e+00	2.169654e+00	3.374240e-02	3.374240e-02
2.200000e+00	2.510000e+00	3.429723e+00	4.874001e-02	4.874001e-02
2.510000e+00	2.830000e+00	6.174456e+00	5.860049e-02	5.860049e-02
2.830000e+00	2.980000e+00	1.136775e+01	1.069962e-01	1.069962e-01
2.980000e+00	3.140000e+00	1.709508e+01	1.170689e-01	1.170689e-01
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_21xx.yoda/CMS_2021_I1850859/d01-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_21xx.yoda/CMS_2021_I1850859/d01-x01-y01
ScaledBy=2.16463649429805264e+03
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.700000e-01	1.238902e+00	2.138510e-02	2.138510e-02
4.700000e-01	9.400000e-01	1.309446e+00	2.064397e-02	2.064397e-02
9.400000e-01	1.410000e+00	1.438787e+00	1.793477e-02	1.793477e-02
1.410000e+00	1.880000e+00	1.868500e+00	2.400882e-02	2.400882e-02
1.880000e+00	2.200000e+00	2.640950e+00	3.867062e-02	3.867062e-02
2.200000e+00	2.510000e+00	3.914306e+00	5.846867e-02	5.846867e-02
2.510000e+00	2.830000e+00	6.763556e+00	6.738418e-02	6.738418e-02
2.830000e+00	2.980000e+00	1.155225e+01	1.069706e-01	1.069706e-01
2.980000e+00	3.140000e+00	1.753587e+01	1.262320e-01	1.262320e-01
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_FSR_T_22xx.yoda/CMS_2021_I1850859/d01-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_FSR_T_22xx.yoda/CMS_2021_I1850859/d01-x01-y01
ScaledBy=2.13151321818153883e+03
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.700000e-01	1.271264e+00	2.306303e-02	2.306303e-02
4.700000e-01	9.400000e-01	1.305840e+00	1.942478e-02	1.942478e-02
9.400000e-01	1.410000e+00	1.484012e+00	2.077657e-02	2.077657e-02
1.410000e+00	1.880000e+00	1.880607e+00	2.478783e-02	2.478783e-02
1.880000e+00	2.200000e+00	2.710198e+00	4.216005e-02	4.216005e-02
2.200000e+00	2.510000e+00	3.801906e+00	4.776491e-02	4.776491e-02
2.510000e+00	2.830000e+00	6.711956e+00	6.557659e-02	6.557659e-02
2.830000e+00	2.980000e+00	1.160432e+01	1.128658e-01	1.128658e-01
2.980000e+00	3.140000e+00	1.742122e+01	1.225912e-01	1.225912e-01
# END HISTO1D



==> Images/pp/CMS_2021_d10-x01-y01.dat <==
# BEGIN PLOT
Legend=1
LogY=1
XLabel=$\xi_\perp^\text{trk,Z}$
YLabel=$\frac{1}{N_\text{Z}} \frac{\mathrm{d}N_\text{trk,Z}}{\mathrm{d}\xi_\perp^\text{trk,Z}}$
Title=p+p JEWEL+PYTHIA ($0-30\%$)
DrawOnly=/CMS_2021_I1850859/d10-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_F_20xx.yoda/CMS_2021_I1850859/d10-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_21xx.yoda/CMS_2021_I1850859/d10-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_FSR_T_22xx.yoda/CMS_2021_I1850859/d10-x01-y01
LegendOnly=/CMS_2021_I1850859/d10-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_F_20xx.yoda/CMS_2021_I1850859/d10-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_21xx.yoda/CMS_2021_I1850859/d10-x01-y01 //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_FSR_T_22xx.yoda/CMS_2021_I1850859/d10-x01-y01
RatioPlot=1
RatioPlotReference=/CMS_2021_I1850859/d10-x01-y01
CustomLegend=$|\eta| < 2.4$; $\Delta \phi_\text{trk,Z} > 7 \pi/8$\\$p_\perp^\text{Z} > 30\,\text{GeV}$; $p_\perp^\text{trk} > 1\,\text{GeV}$
LegendXPos=0.45
LegendYPos=0.55
YLabelSep=6
RatioPlotYMax=1.3
# END PLOT

# BEGIN HISTO1D /CMS_2021_I1850859/d10-x01-y01
ConnectBins=0
ErrorBars=1
IsRef=1
Path=/CMS_2021_I1850859/d10-x01-y01
PolyMarker=*
Title=CMS data
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	3.210000e-02	4.651881e-03	4.651881e-03
5.000000e-01	1.000000e+00	1.499000e-01	9.617692e-03	9.617692e-03
1.000000e+00	1.500000e+00	3.925000e-01	1.329699e-02	1.329699e-02
1.500000e+00	2.000000e+00	7.872000e-01	2.673294e-02	2.673294e-02
2.000000e+00	2.500000e+00	1.286000e+00	4.368066e-02	4.368066e-02
2.500000e+00	3.000000e+00	1.951000e+00	6.844706e-02	6.844706e-02
3.000000e+00	3.500000e+00	2.655000e+00	7.690254e-02	7.690254e-02
3.500000e+00	4.000000e+00	1.953000e+00	5.000000e-02	5.000000e-02
4.000000e+00	4.500000e+00	7.358000e-01	2.135275e-02	2.135275e-02
4.500000e+00	5.000000e+00	2.086000e-01	7.324616e-03	7.324616e-03
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_F_20xx.yoda/CMS_2021_I1850859/d10-x01-y01
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_F_20xx.yoda/CMS_2021_I1850859/d10-x01-y01
ScaledBy=2.17107854383472659e+03
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	2.093846e-02	1.635566e-03	1.635566e-03
5.000000e-01	1.000000e+00	1.356146e-01	5.996022e-03	5.996022e-03
1.000000e+00	1.500000e+00	4.133302e-01	1.000231e-02	1.000231e-02
1.500000e+00	2.000000e+00	9.248942e-01	1.703449e-02	1.703449e-02
2.000000e+00	2.500000e+00	1.465399e+00	2.110170e-02	2.110170e-02
2.500000e+00	3.000000e+00	2.113376e+00	2.814560e-02	2.814560e-02
3.000000e+00	3.500000e+00	2.472740e+00	3.008816e-02	3.008816e-02
3.500000e+00	4.000000e+00	1.745224e+00	1.641718e-02	1.641718e-02
4.000000e+00	4.500000e+00	7.017194e-01	4.100278e-03	4.100278e-03
4.500000e+00	5.000000e+00	1.889216e-01	8.442500e-04	8.442500e-04
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_21xx.yoda/CMS_2021_I1850859/d10-x01-y01
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_21xx.yoda/CMS_2021_I1850859/d10-x01-y01
ScaledBy=2.16463649429805264e+03
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	2.696146e-02	2.100929e-03	2.100929e-03
5.000000e-01	1.000000e+00	1.384493e-01	5.476223e-03	5.476223e-03
1.000000e+00	1.500000e+00	4.051484e-01	1.061129e-02	1.061129e-02
1.500000e+00	2.000000e+00	9.053312e-01	1.648266e-02	1.648266e-02
2.000000e+00	2.500000e+00	1.502050e+00	2.628588e-02	2.628588e-02
2.500000e+00	3.000000e+00	2.094814e+00	2.796981e-02	2.796981e-02
3.000000e+00	3.500000e+00	2.610340e+00	3.257697e-02	3.257697e-02
3.500000e+00	4.000000e+00	1.867607e+00	1.626543e-02	1.626543e-02
4.000000e+00	4.500000e+00	7.507570e-01	4.480934e-03	4.480934e-03
4.500000e+00	5.000000e+00	2.021282e-01	8.430611e-04	8.430611e-04
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_FSR_T_22xx.yoda/CMS_2021_I1850859/d10-x01-y01
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_CMS_2021/CMS_2021-jewel-pp-CENTRMAX_30-MPI_T_FSR_T_22xx.yoda/CMS_2021_I1850859/d10-x01-y01
ScaledBy=2.13151321818153883e+03
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-01	2.435344e-02	1.904345e-03	1.904345e-03
5.000000e-01	1.000000e+00	1.383316e-01	6.545637e-03	6.545637e-03
1.000000e+00	1.500000e+00	4.033186e-01	1.024576e-02	1.024576e-02
1.500000e+00	2.000000e+00	8.822356e-01	1.746980e-02	1.746980e-02
2.000000e+00	2.500000e+00	1.502366e+00	2.312967e-02	2.312967e-02
2.500000e+00	3.000000e+00	2.101772e+00	2.890220e-02	2.890220e-02
3.000000e+00	3.500000e+00	2.620744e+00	3.268109e-02	3.268109e-02
3.500000e+00	4.000000e+00	1.862235e+00	1.851652e-02	1.851652e-02
4.000000e+00	4.500000e+00	7.422646e-01	4.341016e-03	4.341016e-03
4.500000e+00	5.000000e+00	1.977987e-01	8.446344e-04	8.446344e-04
# END HISTO1D



==> Images/pp/jet_profile_R0.6.dat <==
# BEGIN PLOT
Legend=1
LogY=1
XLabel=$r$
YLabel=$\rho(r)$
Title=p+p JEWEL+PYTHIA (parton level)
DrawOnly=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
LegendOnly=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
RatioPlot=1
RatioPlotReference=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
RatioPlotYLabel=Ratio
LegendXPos=0.6
LegendYPos=0.9
YLabelSep=6
RatioPlotYMin=0.95
RatioPlotYMax=1.25
# END PLOT

# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.500000e-02	7.580571e+00	2.793133e-02	2.793133e-02
7.500000e-02	1.500000e-01	2.877542e+00	1.879517e-02	1.879517e-02
1.500000e-01	2.250000e-01	1.287834e+00	1.222335e-02	1.222335e-02
2.250000e-01	3.000000e-01	7.119395e-01	8.383877e-03	8.383877e-03
3.000000e-01	3.750000e-01	4.263970e-01	5.546202e-03	5.546202e-03
3.750000e-01	4.500000e-01	2.716145e-01	3.831582e-03	3.831582e-03
4.500000e-01	5.250000e-01	1.794159e-01	2.589688e-03	2.589688e-03
5.250000e-01	6.000000e-01	7.752675e-02	1.456369e-03	1.456369e-03
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.500000e-02	7.562752e+00	2.785495e-02	2.785495e-02
7.500000e-02	1.500000e-01	2.887484e+00	1.874901e-02	1.874901e-02
1.500000e-01	2.250000e-01	1.262241e+00	1.193944e-02	1.193944e-02
2.250000e-01	3.000000e-01	7.089438e-01	8.367677e-03	8.367677e-03
3.000000e-01	3.750000e-01	4.292593e-01	5.587890e-03	5.587890e-03
3.750000e-01	4.500000e-01	2.877333e-01	3.864048e-03	3.864048e-03
4.500000e-01	5.250000e-01	1.868508e-01	2.593702e-03	2.593702e-03
5.250000e-01	6.000000e-01	8.942116e-02	1.488319e-03	1.488319e-03
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/jet_profile_R0.6
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.500000e-02	7.526383e+00	2.806016e-02	2.806016e-02
7.500000e-02	1.500000e-01	2.858006e+00	1.871605e-02	1.871605e-02
1.500000e-01	2.250000e-01	1.302322e+00	1.217021e-02	1.217021e-02
2.250000e-01	3.000000e-01	7.166707e-01	8.366716e-03	8.366716e-03
3.000000e-01	3.750000e-01	4.491724e-01	5.840463e-03	5.840463e-03
3.750000e-01	4.500000e-01	2.764944e-01	3.752756e-03	3.752756e-03
4.500000e-01	5.250000e-01	1.946441e-01	2.701307e-03	2.701307e-03
5.250000e-01	6.000000e-01	9.110430e-02	1.509517e-03	1.509517e-03
# END HISTO1D



==> Images/pp/ptfrac_R0.6.dat <==
# BEGIN PLOT
Legend=1
LogY=1
Title=p+p JEWEL+PYTHIA (parton level)
XLabel=$p_\perp^\text{frac}/p_\perp^\text{jet}$
YLabel=$\frac{1}{N_\text{jet}} \frac{\mathrm{d}N_\text{jet}}{\mathrm{d}(p_\perp^\text{frac}/p_\perp^\text{jet})}$
Rebin=5
DrawOnly=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
LegendOnly=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
RatioPlot=1
RatioPlotReference=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
RatioPlotYLabel=Ratio
LegendXPos=0.6
LegendYPos=0.9
YLabelSep=6
RatioPlotYMin=0.95
RatioPlotYMax=1.05
# END PLOT

# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ScaledBy=1.69493887911312158e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	1.000000e+02	5.840935e-01	5.840935e-01
1.000000e-02	2.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-02	3.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-02	4.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-02	5.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-02	6.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-02	7.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-02	8.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	9.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-01	1.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-01	1.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-01	1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-01	1.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e-01	1.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	1.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e-01	1.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-01	1.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e-01	2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-01	2.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e-01	2.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	2.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e-01	2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e-01	2.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e-01	2.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e-01	2.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	3.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e-01	3.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e-01	3.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	3.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-01	3.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e-01	3.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-01	3.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e-01	4.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-01	4.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e-01	4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e-01	4.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e-01	4.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-01	4.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e-01	4.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	4.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	5.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e-01	5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-01	5.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e-01	5.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	5.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	5.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e-01	5.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-01	5.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	6.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e-01	6.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-01	6.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e-01	6.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-01	6.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e-01	6.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-01	6.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	7.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e-01	7.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	7.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e-01	7.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	7.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-01	7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e-01	7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-01	7.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-01	8.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-01	8.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e-01	8.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	8.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ScaledBy=1.60510094650242645e+04
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	8.474041e+01	5.204430e-01	5.204430e-01
1.000000e-02	2.000000e-02	5.298317e+00	1.242197e-01	1.242197e-01
2.000000e-02	3.000000e-02	3.773801e+00	1.484267e-01	1.484267e-01
3.000000e-02	4.000000e-02	2.248317e+00	9.911841e-02	9.911841e-02
4.000000e-02	5.000000e-02	1.389424e+00	1.003527e-01	1.003527e-01
5.000000e-02	6.000000e-02	8.697030e-01	9.942649e-02	9.942649e-02
6.000000e-02	7.000000e-02	5.030748e-01	3.741270e-02	3.741270e-02
7.000000e-02	8.000000e-02	2.694107e-01	2.003738e-02	2.003738e-02
8.000000e-02	9.000000e-02	2.036561e-01	1.849939e-02	1.849939e-02
9.000000e-02	1.000000e-01	1.687571e-01	1.936403e-02	1.936403e-02
1.000000e-01	1.100000e-01	1.090239e-01	1.894041e-02	1.894041e-02
1.100000e-01	1.200000e-01	6.931094e-02	1.189098e-02	1.189098e-02
1.200000e-01	1.300000e-01	8.116143e-02	2.074107e-02	2.074107e-02
1.300000e-01	1.400000e-01	5.085647e-02	1.302407e-02	1.302407e-02
1.400000e-01	1.500000e-01	5.406213e-02	2.323783e-02	2.323783e-02
1.500000e-01	1.600000e-01	3.676959e-02	1.326514e-02	1.326514e-02
1.600000e-01	1.700000e-01	2.132587e-02	6.330878e-03	6.330878e-03
1.700000e-01	1.800000e-01	2.952849e-02	1.316820e-02	1.316820e-02
1.800000e-01	1.900000e-01	1.245416e-02	6.482974e-03	6.482974e-03
1.900000e-01	2.000000e-01	1.103762e-02	4.735764e-03	4.735764e-03
2.000000e-01	2.100000e-01	5.240559e-03	2.312473e-03	2.312473e-03
2.100000e-01	2.200000e-01	1.191912e-03	1.058022e-03	1.058022e-03
2.200000e-01	2.300000e-01	2.862144e-03	2.034915e-03	2.034915e-03
2.300000e-01	2.400000e-01	7.983286e-03	3.843705e-03	3.843705e-03
2.400000e-01	2.500000e-01	6.902448e-03	3.645567e-03	3.645567e-03
2.500000e-01	2.600000e-01	1.207073e-03	1.207073e-03	1.207073e-03
2.600000e-01	2.700000e-01	3.549560e-03	3.009523e-03	3.009523e-03
2.700000e-01	2.800000e-01	3.294807e-05	3.294807e-05	3.294807e-05
2.800000e-01	2.900000e-01	7.260961e-03	5.186545e-03	5.186545e-03
2.900000e-01	3.000000e-01	5.838314e-04	5.838314e-04	5.838314e-04
3.000000e-01	3.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e-01	3.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	3.300000e-01	9.154661e-04	9.154662e-04	9.154662e-04
3.300000e-01	3.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	3.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-01	3.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e-01	3.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-01	3.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e-01	4.200000e-01	1.105743e-02	1.105743e-02	1.105743e-02
4.200000e-01	4.300000e-01	2.699730e-03	2.699731e-03	2.699731e-03
4.300000e-01	4.400000e-01	4.707185e-03	4.707184e-03	4.707184e-03
4.400000e-01	4.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e-01	4.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-01	4.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e-01	4.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	4.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	5.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e-01	5.200000e-01	3.249848e-03	3.249848e-03	3.249848e-03
5.200000e-01	5.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e-01	5.400000e-01	1.553073e-04	1.553073e-04	1.553073e-04
5.400000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	5.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	5.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e-01	5.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-01	5.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	6.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e-01	6.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-01	6.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e-01	6.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-01	6.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e-01	6.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-01	6.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	7.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e-01	7.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	7.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e-01	7.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	7.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-01	7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e-01	7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-01	7.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-01	8.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-01	8.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e-01	8.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	8.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/ptfrac_R0.6
ScaledBy=1.60244818487577959e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	8.295310e+01	5.411337e-01	5.411337e-01
1.000000e-02	2.000000e-02	7.276448e+00	1.376694e-01	1.376694e-01
2.000000e-02	3.000000e-02	4.328626e+00	1.230966e-01	1.230966e-01
3.000000e-02	4.000000e-02	2.373827e+00	8.887001e-02	8.887001e-02
4.000000e-02	5.000000e-02	1.153929e+00	6.839397e-02	6.839397e-02
5.000000e-02	6.000000e-02	6.491898e-01	4.034317e-02	4.034317e-02
6.000000e-02	7.000000e-02	4.389229e-01	3.235140e-02	3.235140e-02
7.000000e-02	8.000000e-02	2.456994e-01	2.484333e-02	2.484333e-02
8.000000e-02	9.000000e-02	1.512133e-01	2.239377e-02	2.239377e-02
9.000000e-02	1.000000e-01	1.136284e-01	1.578245e-02	1.578245e-02
1.000000e-01	1.100000e-01	6.671822e-02	1.255123e-02	1.255123e-02
1.100000e-01	1.200000e-01	8.870988e-02	3.104159e-02	3.104159e-02
1.200000e-01	1.300000e-01	2.282036e-02	5.360625e-03	5.360625e-03
1.300000e-01	1.400000e-01	2.444481e-02	8.136866e-03	8.136866e-03
1.400000e-01	1.500000e-01	1.232750e-02	4.780139e-03	4.780139e-03
1.500000e-01	1.600000e-01	1.149808e-02	4.620923e-03	4.620923e-03
1.600000e-01	1.700000e-01	9.529569e-03	3.339308e-03	3.339308e-03
1.700000e-01	1.800000e-01	1.289723e-02	8.861403e-03	8.861403e-03
1.800000e-01	1.900000e-01	6.608522e-04	4.611591e-04	4.611591e-04
1.900000e-01	2.000000e-01	1.094517e-02	4.621204e-03	4.621204e-03
2.000000e-01	2.100000e-01	1.104789e-03	1.071289e-03	1.071289e-03
2.100000e-01	2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-01	2.300000e-01	2.799738e-03	2.311650e-03	2.311650e-03
2.300000e-01	2.400000e-01	1.974413e-02	1.966077e-02	1.966077e-02
2.400000e-01	2.500000e-01	1.619835e-03	1.619835e-03	1.619835e-03
2.500000e-01	2.600000e-01	5.629560e-05	5.629561e-05	5.629561e-05
2.600000e-01	2.700000e-01	2.118694e-04	2.118693e-04	2.118693e-04
2.700000e-01	2.800000e-01	2.534111e-04	2.534111e-04	2.534111e-04
2.800000e-01	2.900000e-01	4.364138e-03	4.364139e-03	4.364139e-03
2.900000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	3.100000e-01	9.756024e-03	8.182821e-03	8.182821e-03
3.100000e-01	3.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e-01	3.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	3.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-01	3.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e-01	3.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-01	3.900000e-01	4.615788e-06	4.615788e-06	4.615788e-06
3.900000e-01	4.000000e-01	5.404946e-03	4.758355e-03	4.758355e-03
4.000000e-01	4.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e-01	4.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-01	4.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e-01	4.400000e-01	5.686800e-03	5.686800e-03	5.686800e-03
4.400000e-01	4.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e-01	4.600000e-01	2.941086e-05	2.941085e-05	2.941085e-05
4.600000e-01	4.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e-01	4.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	4.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	5.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e-01	5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-01	5.300000e-01	3.830333e-03	3.830332e-03	3.830332e-03
5.300000e-01	5.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	5.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	5.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e-01	5.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-01	5.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	6.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e-01	6.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-01	6.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e-01	6.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-01	6.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e-01	6.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-01	6.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	7.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e-01	7.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	7.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e-01	7.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	7.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-01	7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e-01	7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-01	7.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-01	8.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-01	8.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e-01	8.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	8.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Images/pp/thetag_incl_R0.6.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=p+p JEWEL+PYTHIA (parton level)
XLabel=$\theta_g$
YLabel=$\frac{1}{N_\text{tagjets}} \frac{\mathrm{d}N_\text{tagjets}}{\mathrm{d}\theta_g}$
NormalizeToIntegral=1
DrawOnly=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
LegendOnly=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
RatioPlot=1
RatioPlotReference=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
RatioPlotYLabel=Ratio
LegendXPos=0.4
LegendYPos=0.9
YLabelSep=6
RatioPlotYMin=0.9
RatioPlotYMax=1.1
# END PLOT

# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ScaledBy=1.87294543995279273e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	1.657255e+00	2.177979e-02	2.177979e-02
6.000000e-02	1.200000e-01	3.546205e+00	5.004285e-02	5.004285e-02
1.200000e-01	1.800000e-01	2.522682e+00	3.866934e-02	3.866934e-02
1.800000e-01	2.400000e-01	1.938437e+00	3.222792e-02	3.222792e-02
2.400000e-01	3.000000e-01	1.514031e+00	2.701164e-02	2.701164e-02
3.000000e-01	3.600000e-01	1.332236e+00	2.933010e-02	2.933010e-02
3.600000e-01	4.200000e-01	1.222073e+00	3.156312e-02	3.156312e-02
4.200000e-01	4.800000e-01	1.190345e+00	4.005125e-02	4.005125e-02
4.800000e-01	5.400000e-01	1.001039e+00	2.453780e-02	2.453780e-02
5.400000e-01	6.000000e-01	7.000550e-01	2.031515e-02	2.031515e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ScaledBy=1.76971236419642846e+04
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	1.649834e+00	2.571253e-02	2.571253e-02
6.000000e-02	1.200000e-01	3.589417e+00	5.026070e-02	5.026070e-02
1.200000e-01	1.800000e-01	2.522422e+00	3.669149e-02	3.669149e-02
1.800000e-01	2.400000e-01	1.935045e+00	3.381857e-02	3.381857e-02
2.400000e-01	3.000000e-01	1.511001e+00	3.006465e-02	3.006465e-02
3.000000e-01	3.600000e-01	1.384817e+00	3.882987e-02	3.882987e-02
3.600000e-01	4.200000e-01	1.218786e+00	2.621323e-02	2.621323e-02
4.200000e-01	4.800000e-01	1.129172e+00	2.814690e-02	2.814690e-02
4.800000e-01	5.400000e-01	1.002320e+00	2.744675e-02	2.744675e-02
5.400000e-01	6.000000e-01	6.821110e-01	1.992221e-02	1.992221e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/thetag_incl_R0.6
ScaledBy=1.77081692636095249e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	6.000000e-02	1.674568e+00	2.839862e-02	2.839862e-02
6.000000e-02	1.200000e-01	3.454797e+00	4.323492e-02	4.323492e-02
1.200000e-01	1.800000e-01	2.512570e+00	3.928298e-02	3.928298e-02
1.800000e-01	2.400000e-01	1.961432e+00	3.797482e-02	3.797482e-02
2.400000e-01	3.000000e-01	1.538676e+00	2.837432e-02	2.837432e-02
3.000000e-01	3.600000e-01	1.340220e+00	2.931566e-02	2.931566e-02
3.600000e-01	4.200000e-01	1.243630e+00	3.153326e-02	3.153326e-02
4.200000e-01	4.800000e-01	1.150026e+00	3.095487e-02	3.095487e-02
4.800000e-01	5.400000e-01	1.061706e+00	2.826924e-02	2.826924e-02
5.400000e-01	6.000000e-01	6.820548e-01	1.969683e-02	1.969683e-02
# END HISTO1D



==> Images/pp/zg_fs_R0.6.dat <==
# BEGIN PLOT
Legend=1
LogY=0
Title=p+p JEWEL+PYTHIA (parton level)
XLabel=$z_g$
YLabel=$\frac{1}{N_\text{tagjets}} \frac{\mathrm{d}N_\text{tagjets}}{\mathrm{d}z_g}$
NormalizeToIntegral=1
DrawOnly=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
LegendOnly=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6 //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
RatioPlot=1
RatioPlotReference=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
RatioPlotYLabel=Ratio
LegendXPos=0.4
LegendYPos=0.9
YLabelSep=6
YMin=0.5
RatioPlotYMin=0.9
RatioPlotYMax=1.15
# END PLOT

# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_F_43xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ScaledBy=1.87294543995279273e+04
Title=No MPI
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.400000e-01	4.818535e+00	6.781477e-02	6.781477e-02
1.400000e-01	1.800000e-01	3.530035e+00	5.128326e-02	5.128326e-02
1.800000e-01	2.200000e-01	2.948230e+00	5.385774e-02	5.385774e-02
2.200000e-01	2.600000e-01	2.509830e+00	5.108870e-02	5.108870e-02
2.600000e-01	3.000000e-01	2.218920e+00	5.720605e-02	5.720605e-02
3.000000e-01	3.400000e-01	1.998091e+00	3.869511e-02	3.869511e-02
3.400000e-01	3.800000e-01	1.854605e+00	4.406192e-02	4.406192e-02
3.800000e-01	4.200000e-01	1.762231e+00	3.603105e-02	3.603105e-02
4.200000e-01	4.600000e-01	1.635128e+00	3.296131e-02	3.296131e-02
4.600000e-01	5.000000e-01	1.724395e+00	4.803937e-02	4.803937e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_44xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ScaledBy=1.77793323025461323e+04
Title=MPI + no FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.400000e-01	4.908857e+00	7.479988e-02	7.479988e-02
1.400000e-01	1.800000e-01	3.627063e+00	6.213464e-02	6.213464e-02
1.800000e-01	2.200000e-01	2.773697e+00	4.959613e-02	4.959613e-02
2.200000e-01	2.600000e-01	2.494671e+00	4.460359e-02	4.460359e-02
2.600000e-01	3.000000e-01	2.225275e+00	5.060538e-02	5.060538e-02
3.000000e-01	3.400000e-01	2.018191e+00	4.627083e-02	4.627083e-02
3.400000e-01	3.800000e-01	1.845020e+00	3.556249e-02	3.556249e-02
3.800000e-01	4.200000e-01	1.736641e+00	3.557044e-02	3.557044e-02
4.200000e-01	4.600000e-01	1.765113e+00	4.506562e-02	4.506562e-02
4.600000e-01	5.000000e-01	1.605470e+00	3.312619e-02	3.312619e-02
# END HISTO1D


# BEGIN HISTO1D //home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//home/etlar/andrecia/Rivet/yoda_files/pp_Jets/Jets-jewel-parton-pp-CENTRMAX_10-MPI_T_FSR_T_45xx.yoda/MC_JETS_ISRAD/zg_fs_R0.6
ScaledBy=1.77552672190924095e+04
Title=MPI + FSR
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-01	1.400000e-01	4.742072e+00	6.707855e-02	6.707855e-02
1.400000e-01	1.800000e-01	3.661915e+00	6.072222e-02	6.072222e-02
1.800000e-01	2.200000e-01	2.972025e+00	5.852591e-02	5.852591e-02
2.200000e-01	2.600000e-01	2.480075e+00	4.688469e-02	4.688469e-02
2.600000e-01	3.000000e-01	2.146708e+00	3.984682e-02	3.984682e-02
3.000000e-01	3.400000e-01	1.985102e+00	4.076688e-02	4.076688e-02
3.400000e-01	3.800000e-01	1.875310e+00	4.496116e-02	4.496116e-02
3.800000e-01	4.200000e-01	1.806642e+00	4.347894e-02	4.347894e-02
4.200000e-01	4.600000e-01	1.677649e+00	3.981386e-02	3.981386e-02
4.600000e-01	5.000000e-01	1.652503e+00	3.309891e-02	3.309891e-02
# END HISTO1D


